A geometrically informed algebraic multigrid preconditioned iterative approach for solving high-order finite element systems

Algebraic multigrid (AMG) is conventionally applied in a black-box fashion, agnostic to the underlying geometry. In this work, we propose that using geometric information -- when available -- to assist with setting up the AMG hierarchy is beneficial, especially for solving linear systems resulting from high-order finite element discretizations. High-order problems draw considerable interest to both the scientific and engineering communities, but lack efficient solvers, at least open-source codes, tailored for unstructured high-order discretizations targeting large-scale, real-world applications. For geometric multigrid, it is known that using p-coarsening before h-coarsening can provide better scalability, but setting up p-coarsening is non-trivial in AMG. We develop a geometrically informed algebraic multigrid (GIAMG) method, as well as an associated high-performance computing program, which is able to set up a grid hierarchy that includes p-coarsening at the top grids with minimal information of the geometry from the user. A major advantage of using p-coarsening with AMG -- beyond the benefits known in the context of geometric multigrid (GMG) -- is the increased sparsification of coarse grid operators. We extensively evaluate GIAMG by testing on the 3D Helmholtz and incompressible flow problems, and demonstrate mesh-independent convergence, and excellent parallel scalability. We also compare the performance of GIAMG with existing AMG packages, including Hypre and ML.

==> helmholdz/boomeramg_1e-10_paper.txt <==
1 1
2 0.0037143
3 0.00064516
4 0.00035207
5 0.00025622
6 0.00012304
7 3.447e-05
8 1.5899e-05
9 8.9401e-06
10 7.4654e-06
11 5.0691e-06
12 4.5484e-06
13 3.1429e-06
14 3.1429e-06
15 1.2765e-06
16 1.6221e-06
17 1.3272e-06
18 9.5392e-07
19 8.5253e-07
20 9.2166e-07
21 5.1152e-07
22 3.8802e-07
23 3.3318e-07
24 3.0599e-07
25 2.5253e-07
26 2.2396e-07
27 2.682e-07
28 2.3041e-07
29 1.6221e-07
30 1.4931e-07
31 1.3825e-07
32 1.318e-07
33 1.0691e-07
34 1.3687e-07
35 1.3456e-07
36 1.4839e-07
37 1.6083e-07
38 1.7097e-07
39 1.212e-07
40 1.2949e-07
41 1.0323e-07
42 1.0783e-07
43 1.0046e-07
44 1.0553e-07
45 9.2166e-08
46 7.8341e-08
47 7.7419e-08
48 5.576e-08
49 5.3456e-08
50 5.9908e-08
51 5.6221e-08
52 5.4378e-08
53 3.5853e-08
54 3.0829e-08
55 1.8203e-08
56 1.5392e-08
57 1.0737e-08
58 9.3548e-09
59 7.9724e-09
60 6.9585e-09
61 6.0829e-09
62 4.4009e-09
63 3.4654e-09
64 3.0369e-09
65 2.7143e-09
66 2.0092e-09
67 1.6912e-09
68 1.9631e-09
69 1.5438e-09
70 1.553e-09
71 9.8157e-10
72 7.4194e-10
73 4.3226e-10
74 3.576e-10
75 2.7097e-10
76 2e-10
77 1.6682e-10
78 1.871e-10
79 1.4101e-10
80 9.7696e-11


==> helmholdz/dcg_1e-10_paper.txt <==
1 1
2 0.30654
3 0.065116
4 0.013735
5 0.0092823
6 0.0047899
7 0.0026449
8 0.0020773
9 0.0017261
10 0.0013882
11 0.00080217
12 0.00081108
13 0.00063882
14 0.00043085
15 0.00032626
16 0.0003767
17 0.00034752
18 0.00034307
19 0.00026163
20 0.00044213
21 0.00013127
22 0.00014027
23 0.00012563
24 6.28e-05
25 6.14e-05
26 3.23e-05
27 3.43e-05
28 2.49e-05
29 3.41e-05
30 1.76e-05
31 1.63e-05
32 1.13e-05
33 9.1e-06
34 7.15e-06
35 5.51e-06
36 4.52e-06
37 4e-06
38 3.41e-06
39 3.45e-06
40 3.96e-06
41 4.37e-06
42 3.26e-06
43 3.75e-06
44 4.73e-06
45 7.03e-06
46 2.54e-06
47 3e-06
48 2.99e-06
49 5.31e-06
50 3.16e-06
51 1.95e-06
52 1.34e-06
53 1.81e-06
54 1.16e-06
55 3.81e-06
56 1.96e-06
57 1.08e-06
58 1.29e-06
59 1.53e-06
60 1.05e-06
61 1.44e-06
62 2.24e-06
63 6.32e-07
64 1.01e-06
65 1.78e-06
66 9.34e-07
67 5.48e-07
68 9.72e-07
69 2.02e-06
70 1.12e-06
71 1.53e-06
72 1.74e-06
73 7.46e-07
74 8.71e-07
75 1.19e-06
76 5.92e-07
77 6.26e-07
78 1.01e-06
79 5.85e-07
80 7.28e-07
81 5.29e-07
82 3.75e-07
83 8.11e-07
84 5.97e-07
85 8.28e-07
86 4.53e-07
87 4.66e-07
88 7.25e-07
89 4.17e-07
90 8.15e-07
91 4.04e-07
92 1.95e-07
93 2.71e-07
94 2.59e-07
95 1.98e-07
96 5.62e-07
97 3.43e-07
98 2.64e-07
99 2.01e-07
100 3.01e-07
101 3.36e-07
102 1.28e-07
103 3.97e-07
104 2.54e-07
105 1.67e-07
106 1.61e-07
107 1.26e-07
108 1.54e-07
109 1.45e-07
110 1.8e-07
111 2.33e-07
112 1.56e-07
113 1.97e-07
114 1.03e-07
115 2.04e-07
116 1.42e-07
117 1.03e-07
118 1.06e-07
119 1.72e-07
120 9.87e-08
121 7.25e-08
122 6.44e-08
123 7.21e-08
124 1.05e-07
125 1.13e-07
126 2.39e-07
127 1.73e-07
128 9.68e-08
129 9.11e-08
130 1.02e-07
131 1.05e-07
132 9.47e-08
133 1.28e-07
134 2.04e-07
135 1.3e-07
136 9.5e-08
137 1.01e-07
138 7.97e-08
139 8.03e-08
140 9.71e-08
141 3.77e-07
142 1.24e-07
143 1.21e-07
144 8.07e-08
145 1.14e-07
146 7.82e-08
147 2.96e-07
148 1.49e-07
149 6.82e-08
150 1.43e-07
151 1.04e-07
152 9.72e-08
153 1.17e-07
154 4.12e-08
155 8.34e-08
156 8.02e-08
157 1.18e-07
158 1.91e-07
159 1.28e-07
160 2.12e-07
161 1.32e-07
162 9.11e-08
163 3.4e-07
164 1.88e-07
165 5.96e-08
166 1.23e-07
167 2.42e-07
168 1.39e-07
169 5.42e-08
170 1.03e-07
171 3.53e-07
172 1.51e-07
173 3.85e-08
174 7.31e-08
175 5.97e-08
176 3.52e-08
177 5.39e-08
178 1.42e-07
179 7.23e-08
180 3.88e-08
181 7.49e-08
182 1.55e-07
183 8.09e-08
184 5.53e-08
185 1.48e-07
186 2.58e-07
187 1.33e-07
188 3.76e-08
189 2.63e-08
190 5.72e-08
191 1.76e-08
192 7.18e-09
193 7.49e-09
194 1.28e-08
195 3.82e-08
196 3.77e-08
197 1.99e-08
198 9.21e-09
199 5.06e-09
200 3.11e-09
201 1.1e-09
202 7.18e-10
203 3.43e-10
204 2.16e-10
205 1.36e-10
206 8.99e-11


==> helmholdz/gamg_1e-10_paper.txt <==
1 1
2 0.010138
3 0.0020553
4 0.00083871
5 0.00048848
6 0.00023963
7 0.00015161
8 0.00012488
9 0.00012304
10 0.00010461
11 6.3134e-05
12 4.9309e-05
13 3.9539e-05
14 3.8433e-05
15 2.977e-05
16 2.1613e-05
17 1.8387e-05
18 1.3318e-05
19 1.3687e-05
20 1.2166e-05
21 1.106e-05
22 1.0415e-05
23 8.0645e-06
24 7.0968e-06
25 5.2535e-06
26 3.4608e-06
27 3.5945e-06
28 3.0968e-06
29 3.023e-06
30 2.4885e-06
31 2.553e-06
32 2.3364e-06
33 2.0829e-06
34 2.0553e-06
35 2.0599e-06
36 2.0046e-06
37 2.2304e-06
38 2.6267e-06
39 2.3779e-06
40 2.341e-06
41 2.3364e-06
42 2.0968e-06
43 1.7742e-06
44 2.1475e-06
45 1.8479e-06
46 1.5668e-06
47 1.3917e-06
48 1.2166e-06
49 1.1659e-06
50 1.0968e-06
51 1.1198e-06
52 8.894e-07
53 7.0968e-07
54 6.0369e-07
55 4.5806e-07
56 4.0323e-07
57 3.2581e-07
58 2.6037e-07
59 2.2673e-07
60 2e-07
61 1.7005e-07
62 1.2074e-07
63 1.2765e-07
64 1.1843e-07
65 9.3088e-08
66 8.9401e-08
67 7.0507e-08
68 6.5899e-08
69 5.53e-08
70 5.53e-08
71 4.235e-08
72 3.4055e-08
73 2.553e-08
74 2.4885e-08
75 2.4101e-08
76 1.8756e-08
77 1.9217e-08
78 1.871e-08
79 1.576e-08
80 1.106e-08
81 8.1567e-09
82 7.3272e-09
83 7.8802e-09
84 6.2673e-09
85 5.4839e-09
86 3.8664e-09
87 3.3134e-09
88 2.5484e-09
89 2.7742e-09
90 2.1982e-09
91 1.8111e-09
92 1.8756e-09
93 1.5576e-09
94 1.1751e-09
95 1.0829e-09
96 8.341e-10
97 8.2028e-10
98 5.9908e-10
99 4.7465e-10
100 5.3917e-10
101 4.8848e-10
102 3.4147e-10
103 3.106e-10
104 2.788e-10
105 2.2396e-10
106 1.7143e-10
107 1.3733e-10
108 1.3502e-10
109 1.3825e-10
110 1.0046e-10
111 8.341e-11


==> helmholdz/giamg_1e-10_paper.txt <==
1 1
2 0.00066807
3 0.00019161
4 0.0001101
5 4.709e-05
6 1.979e-05
7 1.0007e-05
8 2.7047e-06
9 2.0097e-06
10 1.1464e-06
11 1.409e-06
12 8.8957e-07
13 9.1543e-07
14 9.8962e-07
15 7.7149e-07
16 4.4813e-07
17 5.2681e-07
18 9.2829e-07
19 2.7097e-07
20 2.3203e-07
21 3.0526e-07
22 1.5654e-07
23 1.5612e-07
24 1.5188e-07
25 1.5197e-07
26 1.7342e-07
27 1.7345e-07
28 2.151e-07
29 2.3668e-07
30 1.4693e-07
31 2.1583e-07
32 1.6894e-07
33 1.4875e-07
34 1.6724e-07
35 1.3545e-07
36 2.8066e-07
37 5.1678e-08
38 4.3319e-08
39 2.8046e-08
40 7.9727e-08
41 5.3141e-08
42 8.301e-08
43 6.8422e-08
44 4.072e-08
45 4.544e-08
46 1.4858e-08
47 9.236e-09
48 1.0397e-08
49 3.114e-09
50 2.856e-09
51 1.119e-09
52 1.021e-09
53 4.22e-10
54 7.1e-11


==> helmholdz/ml_1e-10_paper.txt <==
1 1
2 0.010553
3 0.0025115
4 0.0010369
5 0.00059447
6 0.00021889
7 0.00022212
8 0.00014654
9 0.00014885
10 0.00010737
11 5.8986e-05
12 6.129e-05
13 4.1659e-05
14 6.129e-05
15 3.4286e-05
16 2.9862e-05
17 2.5991e-05
18 1.6037e-05
19 1.9217e-05
20 1.3134e-05
21 1.212e-05
22 1.2304e-05
23 1.106e-05
24 1.2074e-05
25 7.0968e-06
26 6.0829e-06
27 6.7742e-06
28 5.2995e-06
29 5.6682e-06
30 7.5576e-06
31 8.6636e-06
32 8.1567e-06
33 5.4378e-06
34 6.2673e-06
35 5.3917e-06
36 7.3733e-06
37 6.8203e-06
38 6.2212e-06
39 4.2212e-06
40 5.1152e-06
41 4.7005e-06
42 4.023e-06
43 4.0507e-06
44 3.0783e-06
45 2.6037e-06
46 2.4378e-06
47 2.5438e-06
48 2.6083e-06
49 2.0829e-06
50 1.8664e-06
51 1.9078e-06
52 1.2857e-06
53 1.0184e-06
54 9.3548e-07
55 6.5438e-07
56 6.129e-07
57 4.9309e-07
58 4.3687e-07
59 3.9493e-07
60 3.2212e-07
61 2.2673e-07
62 1.7926e-07
63 1.8157e-07
64 1.659e-07
65 1.3088e-07
66 1.2258e-07
67 9.1705e-08
68 9.5392e-08
69 9.8157e-08
70 9.0783e-08
71 5.6682e-08
72 6.0369e-08
73 3.8479e-08
74 2.4977e-08
75 2.2028e-08
76 1.7373e-08
77 1.3134e-08
78 9.9078e-09
79 8.4793e-09
80 7.0046e-09
81 5.3917e-09
82 3.553e-09
83 4.0645e-09
84 4.235e-09
85 4.6083e-09
86 3.7512e-09
87 3.5484e-09
88 2.5023e-09
89 2.1429e-09
90 2.023e-09
91 1.553e-09
92 1.2212e-09
93 1.2212e-09
94 1.0138e-09
95 8.3871e-10
96 8.341e-10
97 5.6682e-10
98 5.3917e-10
99 5.023e-10
100 4.7005e-10
101 3.5806e-10
102 4.3041e-10
103 3.5346e-10
104 3.1014e-10
105 2.7189e-10
106 2.1336e-10
107 1.3594e-10
108 1.341e-10
109 1.1521e-10
110 7.5576e-11


==> helmholdz/p10_paper.txt <==
1 1
2 0.00045117
3 0.0001524
4 7.8342e-05
5 5.7103e-05
6 2.5287e-05
7 7.2034e-06
8 2.2473e-06
9 1.1035e-06
10 1.1299e-06
11 1.2953e-06
12 7.7007e-07
13 3.7657e-07
14 4.3346e-07
15 4.7997e-07
16 3.6886e-07
17 3.8041e-07
18 5.3802e-07
19 2.7677e-07
20 3.7957e-07
21 3.3641e-07
22 1.46e-07
23 1.4768e-07
24 1.9066e-07
25 2.5191e-07
26 1.2133e-07
27 1.7997e-07
28 7.2277e-08
29 6.4514e-08
30 5.7288e-08
31 9.9534e-08
32 9.3275e-08
33 6.526e-08
34 4.2941e-08
35 4.2926e-08
36 4.0875e-08
37 3.5579e-08
38 4.9245e-08
39 6.1479e-08
40 4.7523e-08
41 6.8759e-08
42 5.2206e-08
43 4.9525e-08
44 2.5811e-08
45 4.8343e-08
46 4.6649e-08
47 5.3494e-08
48 4.6137e-08
49 7.1179e-08
50 3.3702e-08
51 3.9589e-08
52 2.2358e-08
53 3.5846e-08
54 1.7828e-08
55 1.3864e-08
56 1.451e-08
57 5.679e-09
58 6.77e-09
59 1.355e-08
60 1.075e-08
61 1.3666e-08
62 1.2811e-08
63 3.0272e-08
64 1.4591e-08
65 2.8593e-08
66 1.9817e-08
67 1.4789e-08
68 4.95e-09
69 5.444e-09
70 2.75e-09
71 3.05e-09
72 1.541e-09
73 8.75e-10
74 5.54e-10
75 5.08e-10
76 2.43e-10
77 1.02e-10
78 4.2e-11


==> helmholdz/p3_paper.txt <==
1 1
2 0.0046378
3 0.0040642
4 8.3785e-05
5 0.0001303
6 0.00019841
7 0.00011554
8 5.1248e-06
9 9.1e-09
10 1.4659e-13


==> helmholdz/p4_paper.txt <==
1 1
2 0.0065331
3 0.0011721
4 0.00032083
5 1.7834e-05
6 4.2926e-05
7 2.0367e-05
8 6.7754e-06
9 2.8669e-06
10 4.744e-06
11 9.3318e-06
12 1.8338e-07
13 4.402e-09
14 1.1e-11


==> helmholdz/p5_paper.txt <==
1 1
2 0.0048624
3 0.00069079
4 0.00040725
5 2.06e-05
6 6.4923e-06
7 1.2197e-05
8 1.3185e-05
9 3.172e-06
10 9.3627e-07
11 5.2456e-07
12 2.2619e-06
13 1.0513e-06
14 3.1867e-06
15 7.1105e-07
16 6.2837e-07
17 5.5496e-07
18 3.2355e-07
19 4.7112e-07
20 4.7651e-08
21 4.31e-10
22 3e-12


==> helmholdz/p6_paper.txt <==
1 1
2 0.002206
3 0.00038463
4 0.00015695
5 4.277e-05
6 1.8271e-05
7 7.2439e-06
8 3.79e-06
9 3.1551e-06
10 4.6872e-06
11 4.5137e-06
12 1.5418e-06
13 4.8235e-07
14 1.2501e-06
15 1.4629e-06
16 8.0527e-07
17 1.3377e-06
18 6.5169e-07
19 1.2164e-06
20 9.0959e-07
21 1.463e-06
22 3.0368e-07
23 4.6231e-07
24 5.625e-07
25 5.4283e-07
26 1.2824e-07
27 9.726e-09
28 2.371e-09
29 8.59e-10
30 1.1e-11


==> helmholdz/p7_paper.txt <==
1 1
2 0.0010594
3 0.00016847
4 0.00019322
5 6.6676e-05
6 1.6836e-05
7 4.0457e-06
8 5.353e-06
9 9.1088e-06
10 3.4841e-06
11 8.8728e-07
12 1.0122e-06
13 1.0882e-06
14 1.4672e-06
15 5.0627e-07
16 4.5968e-07
17 2.949e-07
18 2.1898e-07
19 1.5288e-07
20 2.2838e-07
21 1.8746e-07
22 1.8698e-07
23 1.6171e-07
24 1.1097e-07
25 3.6965e-07
26 2.741e-07
27 3.0403e-07
28 2.4315e-07
29 1.5496e-07
30 5.9068e-08
31 1.0445e-07
32 1.1427e-07
33 8.7013e-08
34 4.8758e-08
35 8.7582e-08
36 3.783e-08
37 2.7361e-08
38 2.7323e-08
39 1.7051e-08
40 1.0648e-08
41 1.3e-10
42 2e-12


==> helmholdz/p8_paper.txt <==
1 1
2 0.00066807
3 0.00019161
4 0.0001101
5 4.709e-05
6 1.979e-05
7 1.0007e-05
8 2.7047e-06
9 2.0097e-06
10 1.1464e-06
11 1.409e-06
12 8.8957e-07
13 9.1543e-07
14 9.8962e-07
15 7.7149e-07
16 4.4813e-07
17 5.2681e-07
18 9.2829e-07
19 2.7097e-07
20 2.3203e-07
21 3.0526e-07
22 1.5654e-07
23 1.5612e-07
24 1.5188e-07
25 1.5197e-07
26 1.7342e-07
27 1.7345e-07
28 2.151e-07
29 2.3668e-07
30 1.4693e-07
31 2.1583e-07
32 1.6894e-07
33 1.4875e-07
34 1.6724e-07
35 1.3545e-07
36 2.8066e-07
37 5.1678e-08
38 4.3319e-08
39 2.8046e-08
40 7.9727e-08
41 5.3141e-08
42 8.301e-08
43 6.8422e-08
44 4.072e-08
45 4.544e-08
46 1.4858e-08
47 9.236e-09
48 1.0397e-08
49 3.114e-09
50 2.856e-09
51 1.119e-09
52 1.021e-09
53 4.22e-10
54 7.1e-11


==> helmholdz/p9_paper.txt <==
1 1
2 0.00059645
3 0.00018789
4 8.3201e-05
5 5.8855e-05
6 1.6658e-05
7 5.5222e-06
8 3.5015e-06
9 2.3682e-06
10 1.628e-06
11 8.9741e-07
12 7.3723e-07
13 5.9682e-07
14 7.024e-07
15 7.4081e-07
16 4.3654e-07
17 1.9784e-07
18 1.5124e-07
19 9.2102e-08
20 2.1688e-07
21 9.2635e-08
22 5.0835e-08
23 6.8225e-08
24 5.0573e-08
25 1.2921e-07
26 9.6523e-08
27 5.8297e-08
28 4.4458e-08
29 3.435e-08
30 1.6521e-08
31 1.9598e-08
32 9.339e-09
33 1.2418e-08
34 1.8448e-08
35 1.36e-08
36 1.2039e-08
37 1.7695e-08
38 1.4621e-08
39 1.4512e-08
40 2.1994e-08
41 1.5213e-08
42 1.7745e-08
43 2.1135e-08
44 2.1551e-08
45 3.5599e-08
46 3.1355e-08
47 2.2411e-08
48 9.077e-09
49 6.233e-09
50 4.585e-09
51 6.018e-09
52 4.947e-09
53 6.79e-09
54 7.202e-09
55 7.917e-09
56 4.298e-09
57 8.156e-09
58 5.007e-09
59 4.543e-09
60 2.022e-09
61 2.447e-09
62 1.289e-09
63 5.21e-10
64 3.4e-10
65 9.53e-10
66 2.5e-10
67 7.9e-11


==> nano/P1_new_paper.txt <==
1 1
2 0.3359
3 0.10056
4 0.059092
5 0.038965
6 0.032267
7 0.034085
8 0.03727
9 0.035434
10 0.031236
11 0.029333
12 0.02335
13 0.020683
14 0.01945
15 0.017302
16 0.015114
17 0.014357
18 0.012968
19 0.012548
20 0.010563
21 0.0088709
22 0.0086867
23 0.0071928
24 0.0061718
25 0.0057906
26 0.0051663
27 0.0045011
28 0.0039188
29 0.0034345
30 0.0027789
31 0.0021729
32 0.0018836
33 0.0015906
34 0.0012571
35 0.001031
36 0.00086118
37 0.00069385
38 0.00060314
39 0.00049568
40 0.00038771
41 0.00031778
42 0.00028253
43 0.00024837
44 0.00021622
45 0.00018682
46 0.00017061
47 0.0001492
48 0.00013161
49 0.00010962
50 9.6422e-05
51 8.8891e-05
52 7.8875e-05
53 7.4341e-05
54 6.6973e-05
55 6.0029e-05
56 5.2208e-05
57 4.8188e-05
58 4.1873e-05
59 3.7422e-05
60 3.4754e-05
61 3.0905e-05
62 2.7856e-05
63 2.4823e-05
64 2.1775e-05
65 1.783e-05
66 1.4703e-05
67 1.2322e-05
68 1.0212e-05
69 8.6765e-06
70 7.3393e-06
71 6.4171e-06
72 5.7187e-06
73 4.7392e-06
74 3.779e-06
75 3.0383e-06
76 2.4446e-06
77 2.0449e-06
78 1.7119e-06
79 1.4422e-06
80 1.2123e-06
81 1.0263e-06
82 8.954e-07


==> nano/P2_new_paper.txt <==
1 1
2 0.30932
3 0.48833
4 0.84596
5 0.77509
6 0.75931
7 0.50515
8 0.36241
9 0.30786
10 0.26267
11 0.21456
12 0.17136
13 0.18119
14 0.15932
15 0.14046
16 0.13758
17 0.10958
18 0.097505
19 0.08867
20 0.068928
21 0.061201
22 0.051961
23 0.045912
24 0.036125
25 0.030148
26 0.026753
27 0.020988
28 0.017368
29 0.014535
30 0.011563
31 0.010231
32 0.0090862
33 0.007908
34 0.0071959
35 0.0062705
36 0.0057616
37 0.0051642
38 0.0047546
39 0.0044754
40 0.0039317
41 0.003479
42 0.0029722
43 0.0024486
44 0.0021339
45 0.0016388
46 0.0013103
47 0.0011468
48 0.00093136
49 0.00079087
50 0.00071426
51 0.00062982
52 0.00055827
53 0.00049487
54 0.00046254
55 0.00040248
56 0.00034838
57 0.00029716
58 0.00024876
59 0.00021008
60 0.00017169
61 0.00013777
62 0.00011296
63 9.3763e-05
64 7.5875e-05
65 6.6286e-05
66 5.4819e-05
67 4.511e-05
68 3.8928e-05
69 3.0016e-05
70 2.3567e-05
71 1.9298e-05
72 1.5438e-05
73 1.2529e-05
74 1.0279e-05
75 8.7125e-06
76 7.3393e-06
77 6.4052e-06
78 5.4505e-06
79 4.6169e-06
80 4.1246e-06
81 3.4542e-06
82 2.9348e-06
83 2.4152e-06
84 1.9552e-06
85 1.6075e-06
86 1.2257e-06
87 1.0048e-06
88 8.134e-07


==> nano/P3_new_paper.txt <==
1 1
2 1.8402
3 5.4047
4 5.74
5 4.4612
6 3.0278
7 2.3174
8 1.8879
9 1.4626
10 1.1731
11 1.0191
12 0.97474
13 0.84179
14 0.74138
15 0.65408
16 0.51941
17 0.44024
18 0.37584
19 0.3276
20 0.27877
21 0.2317
22 0.19028
23 0.15968
24 0.1313
25 0.10564
26 0.088047
27 0.072715
28 0.060545
29 0.052989
30 0.046109
31 0.039706
32 0.034833
33 0.032141
34 0.029172
35 0.025409
36 0.022836
37 0.020812
38 0.018025
39 0.016159
40 0.013827
41 0.012278
42 0.010411
43 0.0087417
44 0.0073783
45 0.0062022
46 0.0051816
47 0.0043279
48 0.0037098
49 0.0031109
50 0.0025758
51 0.0021953
52 0.0018756
53 0.001581
54 0.001334
55 0.0011818
56 0.0010076
57 0.00084861
58 0.00075879
59 0.00068339
60 0.00059004
61 0.00050899
62 0.00043125
63 0.00037036
64 0.0003134
65 0.00025683
66 0.0002146
67 0.00018217
68 0.00014476
69 0.00011597
70 9.3417e-05
71 7.7104e-05
72 6.2308e-05
73 5.0406e-05
74 4.1134e-05
75 3.3994e-05
76 2.7468e-05
77 2.279e-05
78 1.8966e-05
79 1.5871e-05
80 1.2784e-05
81 1.0572e-05
82 8.5779e-06
83 6.9284e-06
84 5.7852e-06
85 4.7198e-06
86 3.9155e-06
87 3.2243e-06
88 2.7516e-06
89 2.2601e-06
90 1.8778e-06
91 1.5773e-06
92 1.2947e-06
93 1.0847e-06
94 8.788e-07


==> nano/P4_new_paper.txt <==
1 1
2 0.54832
3 0.50392
4 0.52992
5 0.66785
6 0.79746
7 0.73921
8 0.64294
9 0.5309
10 0.40255
11 0.31366
12 0.27592
13 0.22128
14 0.19871
15 0.18191
16 0.16469
17 0.14628
18 0.12246
19 0.10788
20 0.090846
21 0.073343
22 0.05997
23 0.051841
24 0.04303
25 0.035184
26 0.028835
27 0.025105
28 0.020941
29 0.017178
30 0.014647
31 0.012201
32 0.010336
33 0.0089138
34 0.0078894
35 0.0072531
36 0.0064848
37 0.0058666
38 0.0052919
39 0.0047155
40 0.0041435
41 0.0036043
42 0.003203
43 0.0027737
44 0.002386
45 0.0020555
46 0.0017899
47 0.0015097
48 0.0012663
49 0.0010762
50 0.00091246
51 0.00074776
52 0.00063073
53 0.00053292
54 0.0004489
55 0.00038172
56 0.00032939
57 0.00029108
58 0.00025073
59 0.00021731
60 0.0001885
61 0.0001634
62 0.00013822
63 0.00012034
64 0.00010149
65 8.5195e-05
66 7.0372e-05
67 5.8264e-05
68 4.7687e-05
69 3.9577e-05
70 3.2851e-05
71 2.7712e-05
72 2.2935e-05
73 1.933e-05
74 1.5916e-05
75 1.3012e-05
76 1.0747e-05
77 8.9372e-06
78 7.4298e-06
79 6.1959e-06
80 5.2814e-06
81 4.542e-06
82 3.7903e-06
83 3.1796e-06
84 2.6455e-06
85 2.2298e-06
86 1.8119e-06
87 1.4658e-06
88 1.2375e-06
89 1.0291e-06
90 8.666e-07


==> nano/P5_dcg_paper.txt <==
1 1
2 0.84468
3 0.7569
4 1.1033
5 1.4159
6 1.2394
7 0.99887
8 1.0488
9 0.9865
10 0.70629
11 0.52913
12 0.5285
13 0.5382
14 0.47905
15 0.43336
16 0.39655
17 0.3615
18 0.31948
19 0.30606
20 0.29311
21 0.29476
22 0.24006
23 0.20381
24 0.21588
25 0.21832
26 0.19402
27 0.15577
28 0.15413
29 0.15186
30 0.13906
31 0.12412
32 0.11775
33 0.11642
34 0.10542
35 0.10874
36 0.10301
37 0.097396
38 0.10366
39 0.097934
40 0.096838
41 0.096864
42 0.10229
43 0.10276
44 0.098768
45 0.10033
46 0.10538
47 0.10787
48 0.10359
49 0.10845
50 0.11118
51 0.11477
52 0.11244
53 0.11913
54 0.12723
55 0.12389
56 0.12316
57 0.12803
58 0.13536
59 0.14219
60 0.14426
61 0.13977
62 0.14712
63 0.14556
64 0.15447
65 0.16528
66 0.15635
67 0.15723
68 0.16339
69 0.1647
70 0.16753
71 0.16956
72 0.18317
73 0.19369
74 0.1837
75 0.19649
76 0.19933
77 0.19843
78 0.21946
79 0.21173
80 0.21741
81 0.24092
82 0.24047
83 0.23319
84 0.25674
85 0.28094
86 0.28929
87 0.27915
88 0.28202
89 0.29668
90 0.32915
91 0.34891
92 0.32148
93 0.31399
94 0.3512
95 0.38652
96 0.38288
97 0.3588
98 0.36944
99 0.37815
100 0.41475
101 0.434
102 0.41199
103 0.40771
104 0.44515
105 0.45832
106 0.45668
107 0.45032
108 0.48115
109 0.48536
110 0.48133
111 0.48988
112 0.4856
113 0.50286
114 0.50111
115 0.51255
116 0.49303
117 0.52514
118 0.51722
119 0.52728
120 0.52291
121 0.52887
122 0.54874
123 0.5073
124 0.49015
125 0.51795
126 0.5479
127 0.55397
128 0.51696
129 0.50637
130 0.52609
131 0.52327
132 0.51896
133 0.50517
134 0.51273
135 0.53921
136 0.50977
137 0.52224
138 0.50954
139 0.5079
140 0.52389
141 0.51296
142 0.55106
143 0.52715
144 0.48194
145 0.52196
146 0.54264
147 0.52061
148 0.5086
149 0.49444
150 0.48864
151 0.51219
152 0.51579
153 0.49456
154 0.45673
155 0.45767
156 0.5106
157 0.49638
158 0.44707
159 0.44866
160 0.45481
161 0.45341
162 0.44804
163 0.44823
164 0.43629
165 0.44205
166 0.45486
167 0.43775
168 0.40491
169 0.42321
170 0.42376
171 0.41976
172 0.4232
173 0.42658
174 0.42043
175 0.41708
176 0.40694
177 0.44449
178 0.43854
179 0.40618
180 0.3848
181 0.40679
182 0.42909
183 0.42918
184 0.40728
185 0.40157
186 0.43019
187 0.41958
188 0.41101
189 0.40234
190 0.40513
191 0.41615
192 0.41739
193 0.39617
194 0.41537
195 0.42794
196 0.41165
197 0.39791
198 0.39188
199 0.40882
200 0.40812
201 0.42447
202 0.38401
203 0.37481
204 0.40763
205 0.41126
206 0.39728
207 0.40923
208 0.40125
209 0.40045
210 0.41709
211 0.42796
212 0.41264
213 0.41734
214 0.4173
215 0.43803
216 0.43498
217 0.44556
218 0.45955
219 0.44359
220 0.44998
221 0.47994
222 0.49346
223 0.48302
224 0.48434
225 0.50951
226 0.50955
227 0.49713
228 0.5036
229 0.50314
230 0.50568
231 0.49188
232 0.48661
233 0.47754
234 0.49668
235 0.49182
236 0.47218
237 0.45594
238 0.45378
239 0.47761
240 0.48665
241 0.48258
242 0.47157
243 0.46929
244 0.47175
245 0.47486
246 0.46215
247 0.4871
248 0.49254
249 0.4996
250 0.48278
251 0.46438
252 0.4859
253 0.51759
254 0.50662
255 0.49445
256 0.47642
257 0.49408
258 0.51294
259 0.49915
260 0.4931
261 0.50882
262 0.47545
263 0.47012
264 0.49613
265 0.49845
266 0.49217
267 0.48413
268 0.4949
269 0.50846
270 0.49057
271 0.50244
272 0.49375
273 0.48318
274 0.4685
275 0.48089
276 0.49246
277 0.48996
278 0.49149
279 0.47212
280 0.47526
281 0.47369
282 0.48816
283 0.47866
284 0.49417
285 0.4937
286 0.46008
287 0.4799
288 0.48007
289 0.48
290 0.47131
291 0.46839
292 0.48906
293 0.49362
294 0.48274
295 0.47654
296 0.45332
297 0.47958
298 0.48558
299 0.48327
300 0.46388
301 0.48491
302 0.48079
303 0.48435
304 0.48694
305 0.48713
306 0.46833
307 0.46376
308 0.48055
309 0.48094
310 0.4736
311 0.4635
312 0.47188
313 0.47917
314 0.4824
315 0.47916
316 0.49193
317 0.46945
318 0.47831
319 0.46956
320 0.48503
321 0.4639
322 0.47315
323 0.50368
324 0.48004
325 0.47729
326 0.46581
327 0.46756
328 0.49197
329 0.47673
330 0.47752
331 0.48407
332 0.48005
333 0.47887
334 0.47392
335 0.47757
336 0.483
337 0.4687
338 0.47185
339 0.46555
340 0.47121
341 0.47876
342 0.46368
343 0.47539
344 0.46619
345 0.4681
346 0.47184
347 0.44743
348 0.47358
349 0.47107
350 0.47403
351 0.47415
352 0.48654
353 0.47236
354 0.50447
355 0.50461
356 0.46986
357 0.47221
358 0.47341
359 0.47482
360 0.46582
361 0.46934
362 0.46612
363 0.46053
364 0.45809
365 0.45832
366 0.45697
367 0.44345
368 0.43869
369 0.44044
370 0.45318
371 0.44773
372 0.43391
373 0.44592
374 0.4408
375 0.43888
376 0.44071
377 0.41767
378 0.42276
379 0.43153
380 0.45719
381 0.43903
382 0.42703
383 0.42222
384 0.43209
385 0.42773
386 0.4318
387 0.43988
388 0.42741
389 0.42728
390 0.43879
391 0.41997
392 0.43151
393 0.45047
394 0.44465
395 0.44714
396 0.4434
397 0.44406
398 0.45165
399 0.46381
400 0.46683
401 0.4907
402 0.50443
403 0.5231
404 0.51403
405 0.51374
406 0.50414
407 0.48574
408 0.48143
409 0.46325
410 0.47791
411 0.46501
412 0.47151
413 0.47462
414 0.47013
415 0.47519
416 0.46271
417 0.47591
418 0.48618
419 0.47633
420 0.47568
421 0.48764
422 0.48362
423 0.49251
424 0.5235
425 0.5064
426 0.50544
427 0.4757
428 0.47339
429 0.48487
430 0.47342
431 0.45782
432 0.47266
433 0.47449
434 0.46788
435 0.46466
436 0.46831
437 0.47224
438 0.47512
439 0.47689
440 0.47955
441 0.46942
442 0.48318
443 0.48076
444 0.48394
445 0.46221
446 0.46202
447 0.46868
448 0.47068
449 0.45081
450 0.4588
451 0.44421
452 0.46135
453 0.46049
454 0.45817
455 0.44702
456 0.44155
457 0.453
458 0.42133
459 0.42334
460 0.41747
461 0.43195
462 0.45347
463 0.441
464 0.41443
465 0.40974
466 0.4272
467 0.41824
468 0.43666
469 0.44289
470 0.42863
471 0.42659
472 0.43176
473 0.44331
474 0.44824
475 0.42191
476 0.42211
477 0.42497
478 0.42962
479 0.43994
480 0.45076
481 0.42564
482 0.42371
483 0.44383
484 0.45121
485 0.43877
486 0.43518
487 0.43387
488 0.43995
489 0.43788
490 0.44714
491 0.45446
492 0.45692
493 0.45331
494 0.46083
495 0.47557
496 0.45826
497 0.46987
498 0.46192
499 0.46064
500 0.47278
501 0.46743
502 0.44971
503 0.45296
504 0.45845
505 0.47619
506 0.4617
507 0.4534
508 0.45218
509 0.46074
510 0.46985
511 0.45706
512 0.45732
513 0.45983
514 0.45199
515 0.45981
516 0.44809
517 0.45672
518 0.4666
519 0.46292
520 0.47295
521 0.46813
522 0.48557
523 0.47475
524 0.47116
525 0.46173
526 0.4688
527 0.48074
528 0.46218
529 0.46114
530 0.46911
531 0.43643
532 0.43395
533 0.44452
534 0.44969
535 0.44985
536 0.44203
537 0.43444
538 0.45183
539 0.43717
540 0.42996
541 0.43588
542 0.42945
543 0.4352
544 0.4498
545 0.43908
546 0.43363
547 0.41391
548 0.42366
549 0.42717
550 0.43067
551 0.41359
552 0.42985
553 0.42212
554 0.41784
555 0.41928
556 0.43413
557 0.44387
558 0.45236
559 0.45712
560 0.46235
561 0.48152
562 0.51796
563 0.49636
564 0.49346
565 0.45298
566 0.44204
567 0.43675
568 0.43343
569 0.44048
570 0.44172
571 0.43863
572 0.44829
573 0.44545
574 0.42877
575 0.45075
576 0.44616
577 0.45575
578 0.45846
579 0.46232
580 0.47225
581 0.46668
582 0.45991
583 0.4529
584 0.43988
585 0.4346
586 0.45458
587 0.43606
588 0.43187
589 0.43472
590 0.43261
591 0.43598
592 0.4327
593 0.4365
594 0.43135
595 0.43664
596 0.44898
597 0.45772
598 0.45963
599 0.46534
600 0.46924
601 0.45449
602 0.45627
603 0.4495
604 0.4424
605 0.44167
606 0.45177
607 0.44548
608 0.42605
609 0.42668
610 0.42921
611 0.41898
612 0.41792
613 0.43048
614 0.43119
615 0.42649
616 0.4376
617 0.43868
618 0.43697
619 0.4399
620 0.45891
621 0.45944
622 0.45942
623 0.46734
624 0.45312
625 0.44844
626 0.43963
627 0.44126
628 0.43474
629 0.4209
630 0.44324
631 0.42185
632 0.44292
633 0.43516
634 0.46126
635 0.44528
636 0.43077
637 0.43877
638 0.43425
639 0.42786
640 0.41328
641 0.39686
642 0.40981
643 0.41802
644 0.41382
645 0.4007
646 0.41624
647 0.41041
648 0.40004
649 0.40025
650 0.40932
651 0.41431
652 0.41358
653 0.41474
654 0.40732
655 0.42361
656 0.44143
657 0.43495
658 0.43656
659 0.42791
660 0.42807
661 0.42915
662 0.42956
663 0.42285
664 0.41294
665 0.41843
666 0.421
667 0.4076
668 0.40401
669 0.42082
670 0.41979
671 0.41755
672 0.40739
673 0.4117
674 0.42151
675 0.43966
676 0.45183
677 0.45552
678 0.4557
679 0.44027
680 0.42286
681 0.42385
682 0.42083
683 0.41613
684 0.40348
685 0.40011
686 0.39685
687 0.40374
688 0.40877
689 0.40193
690 0.39927
691 0.40025
692 0.40329
693 0.41625
694 0.43815
695 0.42675
696 0.42395
697 0.41748
698 0.42562
699 0.41968
700 0.40499
701 0.39317
702 0.39684
703 0.40147
704 0.40112
705 0.40098
706 0.40584
707 0.3985
708 0.39771
709 0.3992
710 0.40268
711 0.40438
712 0.3964
713 0.40436
714 0.40504
715 0.40713
716 0.42665
717 0.42331
718 0.41545
719 0.40964
720 0.41106
721 0.40506
722 0.40782
723 0.40829
724 0.39128
725 0.39221
726 0.39548
727 0.39636
728 0.40019
729 0.40642
730 0.43625
731 0.44351
732 0.46012
733 0.4554
734 0.45246
735 0.43311
736 0.43211
737 0.41262
738 0.40597
739 0.39065
740 0.39215
741 0.39317
742 0.3968
743 0.38806
744 0.39815
745 0.42796
746 0.43105
747 0.42308
748 0.40177
749 0.40494
750 0.40426
751 0.39958
752 0.38321
753 0.39098
754 0.39014
755 0.38804
756 0.38897
757 0.39898
758 0.40522
759 0.40251
760 0.39586
761 0.40229
762 0.4105
763 0.41929
764 0.42938
765 0.43367
766 0.41595
767 0.40071
768 0.40664
769 0.39924
770 0.40025
771 0.39606
772 0.39416
773 0.38302
774 0.38619
775 0.39807
776 0.39378
777 0.39537
778 0.38923
779 0.4109
780 0.39938
781 0.40433
782 0.40918
783 0.39841
784 0.3854
785 0.38296
786 0.37081
787 0.35798
788 0.36209
789 0.3756
790 0.37424
791 0.3721
792 0.36529
793 0.36582
794 0.3644
795 0.36151
796 0.35506
797 0.36145
798 0.36399
799 0.37694
800 0.37138
801 0.38314
802 0.37989
803 0.38791
804 0.37612
805 0.36942
806 0.36338
807 0.35558
808 0.35292
809 0.35239
810 0.35719
811 0.34544
812 0.35497
813 0.35729
814 0.34995
815 0.35687
816 0.36118
817 0.36246
818 0.36345
819 0.36648
820 0.3671
821 0.37247
822 0.36823
823 0.35467
824 0.34784
825 0.34768
826 0.3496
827 0.34882
828 0.34158
829 0.33933
830 0.34567
831 0.3611
832 0.3586
833 0.35883
834 0.36554
835 0.36512
836 0.3651
837 0.36657
838 0.36461
839 0.36904
840 0.36254
841 0.34691
842 0.34036
843 0.34903
844 0.35028
845 0.36105
846 0.37686
847 0.36811
848 0.37243
849 0.37015
850 0.39124
851 0.38623
852 0.381
853 0.37068
854 0.36102
855 0.34832
856 0.34609
857 0.3471
858 0.35747
859 0.34859
860 0.36899
861 0.36607
862 0.3617
863 0.37647
864 0.35882
865 0.34219
866 0.34083
867 0.35341
868 0.34912
869 0.33932
870 0.33608
871 0.35042
872 0.34791
873 0.34992
874 0.3624
875 0.36024
876 0.34464
877 0.34702
878 0.33161
879 0.32732
880 0.32135
881 0.32204
882 0.31489
883 0.32315
884 0.32154
885 0.33178
886 0.34366
887 0.33554
888 0.3546
889 0.35221
890 0.35866
891 0.34879
892 0.34397
893 0.35187
894 0.35657
895 0.36808
896 0.37177
897 0.36622
898 0.34799
899 0.34244
900 0.33433
901 0.32758
902 0.32361
903 0.32644
904 0.32194
905 0.31644
906 0.31747
907 0.31284
908 0.31156
909 0.32664
910 0.33225
911 0.34471
912 0.33251
913 0.32276
914 0.31347
915 0.30356
916 0.29503
917 0.30177
918 0.3097
919 0.31409
920 0.31198
921 0.30964
922 0.319
923 0.30712
924 0.31282
925 0.32428
926 0.31023
927 0.29909
928 0.3044
929 0.30403
930 0.30039
931 0.30382
932 0.30319
933 0.305
934 0.30504
935 0.31719
936 0.33308
937 0.33095
938 0.34239
939 0.3311
940 0.32532
941 0.30929
942 0.30573
943 0.30771
944 0.30926
945 0.30943
946 0.31885
947 0.31238
948 0.30762
949 0.30487
950 0.31444
951 0.31244
952 0.30007
953 0.29042
954 0.28906
955 0.29869
956 0.29629
957 0.29257
958 0.29965
959 0.28776
960 0.29102
961 0.30094
962 0.29645
963 0.30235
964 0.2967
965 0.29578
966 0.29125
967 0.2978
968 0.29766
969 0.29087
970 0.28169
971 0.28074
972 0.27543
973 0.2742
974 0.26515
975 0.28216
976 0.29339
977 0.28987
978 0.29381
979 0.29207
980 0.28676
981 0.29042
982 0.29099
983 0.29463
984 0.28245
985 0.28078
986 0.28026
987 0.27878
988 0.27664
989 0.29193
990 0.30382
991 0.29391
992 0.28786
993 0.28325
994 0.28895
995 0.28181
996 0.27482
997 0.274
998 0.27024
999 0.27048
1000 0.26969
1001 0.26834
1002 0.2816
1003 0.28032
1004 0.27826
1005 0.26926
1006 0.26874
1007 0.26507
1008 0.26995
1009 0.2642
1010 0.26711
1011 0.27029
1012 0.26928
1013 0.2658
1014 0.27674
1015 0.27467
1016 0.27627
1017 0.26569
1018 0.26974
1019 0.26887
1020 0.27764
1021 0.27198
1022 0.27484
1023 0.26299
1024 0.27047
1025 0.27654
1026 0.27651
1027 0.26623
1028 0.26248
1029 0.26039
1030 0.26743
1031 0.2711
1032 0.27581
1033 0.25793
1034 0.26177
1035 0.24973
1036 0.24394
1037 0.24944
1038 0.25433
1039 0.25982
1040 0.25918
1041 0.26243
1042 0.26423
1043 0.26675
1044 0.25987
1045 0.25304
1046 0.25504
1047 0.2373
1048 0.23605
1049 0.24091
1050 0.24322
1051 0.24291
1052 0.23837
1053 0.2533
1054 0.26023
1055 0.27156
1056 0.27905
1057 0.27716
1058 0.26398
1059 0.25784
1060 0.25583
1061 0.24982
1062 0.2542
1063 0.25698
1064 0.25332
1065 0.24155
1066 0.22976
1067 0.22761
1068 0.2296
1069 0.22904
1070 0.22013
1071 0.22936
1072 0.23453
1073 0.23433
1074 0.23591
1075 0.23788
1076 0.22024
1077 0.21008
1078 0.21178
1079 0.20828
1080 0.19919
1081 0.20167
1082 0.20669
1083 0.2069
1084 0.20521
1085 0.21357
1086 0.21606
1087 0.20567
1088 0.20334
1089 0.19139
1090 0.19159
1091 0.18401
1092 0.18634
1093 0.1891
1094 0.18803
1095 0.18984
1096 0.18707
1097 0.19054
1098 0.19743
1099 0.1997
1100 0.19697
1101 0.19491
1102 0.18407
1103 0.18129
1104 0.18035
1105 0.18695
1106 0.18355
1107 0.19737
1108 0.19816
1109 0.2054
1110 0.19717
1111 0.19514
1112 0.17956
1113 0.17222
1114 0.17069
1115 0.17094
1116 0.1689
1117 0.16688
1118 0.16579
1119 0.16596
1120 0.17383
1121 0.17732
1122 0.17974
1123 0.17544
1124 0.17063
1125 0.16117
1126 0.16251
1127 0.16231
1128 0.16449
1129 0.16565
1130 0.16783
1131 0.16528
1132 0.16619
1133 0.16327
1134 0.15747
1135 0.15102
1136 0.14944
1137 0.15263
1138 0.153
1139 0.14661
1140 0.14999
1141 0.15152
1142 0.1535
1143 0.15644
1144 0.1599
1145 0.16113
1146 0.15855
1147 0.1576
1148 0.15549
1149 0.14908
1150 0.14678
1151 0.14776
1152 0.14721
1153 0.14739
1154 0.15418
1155 0.15662
1156 0.15331
1157 0.15445
1158 0.15764
1159 0.15768
1160 0.15971
1161 0.15692
1162 0.15247
1163 0.14918
1164 0.15118
1165 0.15159
1166 0.15337
1167 0.15837
1168 0.15902
1169 0.1585
1170 0.1543
1171 0.15622
1172 0.15148
1173 0.14815
1174 0.14598
1175 0.14933
1176 0.14614
1177 0.15534
1178 0.16237
1179 0.17101
1180 0.16449
1181 0.16751
1182 0.16029
1183 0.16211
1184 0.1552
1185 0.16133
1186 0.15778
1187 0.16229
1188 0.16498
1189 0.17075
1190 0.16243
1191 0.15459
1192 0.15057
1193 0.14858
1194 0.15078
1195 0.15264
1196 0.15808
1197 0.16039
1198 0.16233
1199 0.1672
1200 0.16931
1201 0.16568
1202 0.16647
1203 0.16227
1204 0.16442
1205 0.16241
1206 0.16159
1207 0.16382
1208 0.16517
1209 0.16973
1210 0.17321
1211 0.17739
1212 0.17793
1213 0.17842
1214 0.17757
1215 0.17644
1216 0.17722
1217 0.17509
1218 0.17815
1219 0.17932
1220 0.19163
1221 0.20006
1222 0.20751
1223 0.19892
1224 0.18927
1225 0.18761
1226 0.19395
1227 0.20056
1228 0.2148
1229 0.22242
1230 0.21472
1231 0.19899
1232 0.1994
1233 0.19323
1234 0.19082
1235 0.18912
1236 0.19902
1237 0.20066
1238 0.20361
1239 0.21477
1240 0.21367
1241 0.21114
1242 0.20583
1243 0.20773
1244 0.19895
1245 0.20694
1246 0.20857
1247 0.21413
1248 0.21756
1249 0.22628
1250 0.23215
1251 0.23673
1252 0.23592
1253 0.23594
1254 0.23275
1255 0.232
1256 0.23457
1257 0.23425
1258 0.24107
1259 0.25019
1260 0.25608
1261 0.2581
1262 0.2433
1263 0.23632
1264 0.23398
1265 0.23272
1266 0.2359
1267 0.24564
1268 0.25684
1269 0.26256
1270 0.26945
1271 0.28152
1272 0.2834
1273 0.27817
1274 0.2708
1275 0.26833
1276 0.2661
1277 0.27245
1278 0.27026
1279 0.28457
1280 0.29137
1281 0.29756
1282 0.29602
1283 0.28763
1284 0.29511
1285 0.28877
1286 0.28274
1287 0.28383
1288 0.29136
1289 0.3089
1290 0.31389
1291 0.32284
1292 0.33297
1293 0.32734
1294 0.32778
1295 0.31751
1296 0.30538
1297 0.30378
1298 0.30598
1299 0.3102
1300 0.31104
1301 0.32289
1302 0.33088
1303 0.34617
1304 0.34579
1305 0.34458
1306 0.32272
1307 0.3255
1308 0.32623
1309 0.32949
1310 0.34649
1311 0.35101
1312 0.34611
1313 0.33913
1314 0.33764
1315 0.33502
1316 0.33248
1317 0.33124
1318 0.32893
1319 0.32244
1320 0.32918
1321 0.32843
1322 0.33504
1323 0.34207
1324 0.35187
1325 0.35781
1326 0.35485
1327 0.35327
1328 0.33956
1329 0.33794
1330 0.33722
1331 0.34426
1332 0.34334
1333 0.34297
1334 0.35272
1335 0.358
1336 0.36258
1337 0.36354
1338 0.33467
1339 0.32651
1340 0.3159
1341 0.3163
1342 0.31786
1343 0.3275
1344 0.32989
1345 0.33026
1346 0.33387
1347 0.33555
1348 0.32754
1349 0.31598
1350 0.31587
1351 0.32668
1352 0.3308
1353 0.34495
1354 0.33294
1355 0.3287
1356 0.30216
1357 0.29546
1358 0.28616
1359 0.28942
1360 0.28816
1361 0.28724
1362 0.31083
1363 0.33364
1364 0.34588
1365 0.3304
1366 0.31327
1367 0.30191
1368 0.29619
1369 0.30023
1370 0.30636
1371 0.31339
1372 0.31479
1373 0.31514
1374 0.31017
1375 0.29994
1376 0.29591
1377 0.29567
1378 0.29372
1379 0.29296
1380 0.29833
1381 0.30599
1382 0.30935
1383 0.321
1384 0.32031
1385 0.31431
1386 0.30489
1387 0.29591
1388 0.29821
1389 0.29413
1390 0.30579
1391 0.30882
1392 0.33956
1393 0.3435
1394 0.33991
1395 0.32219
1396 0.31642
1397 0.31275
1398 0.31583
1399 0.32603
1400 0.32357
1401 0.3253
1402 0.30452
1403 0.2921
1404 0.28751
1405 0.307
1406 0.31912
1407 0.33294
1408 0.31815
1409 0.31301
1410 0.28083
1411 0.28357
1412 0.28457
1413 0.28336
1414 0.27973
1415 0.28584
1416 0.29083
1417 0.2867
1418 0.29119
1419 0.31244
1420 0.32788
1421 0.33011
1422 0.32352
1423 0.30362
1424 0.28764
1425 0.28739
1426 0.30037
1427 0.31993
1428 0.35041
1429 0.3679
1430 0.33925
1431 0.31302
1432 0.29986
1433 0.28847
1434 0.28854
1435 0.3011
1436 0.29744
1437 0.29895
1438 0.31534
1439 0.3286
1440 0.33083
1441 0.32399
1442 0.3174
1443 0.31143
1444 0.30399
1445 0.3135
1446 0.347
1447 0.36448
1448 0.36572
1449 0.35227
1450 0.33762
1451 0.31321
1452 0.31717
1453 0.31376
1454 0.32503
1455 0.34806
1456 0.36419
1457 0.35801
1458 0.34426
1459 0.33554
1460 0.33075
1461 0.34289
1462 0.34713
1463 0.35567
1464 0.35723
1465 0.35172
1466 0.32957
1467 0.32166
1468 0.31229
1469 0.31532
1470 0.32089
1471 0.34183
1472 0.36355
1473 0.37164
1474 0.37441
1475 0.36078
1476 0.33811
1477 0.33496
1478 0.34846
1479 0.36407
1480 0.36609
1481 0.36273
1482 0.35973
1483 0.33491
1484 0.32866
1485 0.32553
1486 0.31819
1487 0.33024
1488 0.35116
1489 0.3619
1490 0.35671
1491 0.34458
1492 0.32894
1493 0.31718
1494 0.31264
1495 0.32044
1496 0.34405
1497 0.36662
1498 0.3604
1499 0.3394
1500 0.31824
1501 0.30529
1502 0.30764
1503 0.31428
1504 0.32016
1505 0.32587
1506 0.33098
1507 0.33216
1508 0.33759
1509 0.3301
1510 0.32309
1511 0.31437
1512 0.30772
1513 0.31193
1514 0.32982
1515 0.34363
1516 0.34311
1517 0.34639
1518 0.33194
1519 0.32115
1520 0.30923
1521 0.3172
1522 0.33249
1523 0.33945
1524 0.33509
1525 0.31959
1526 0.30829
1527 0.29704
1528 0.30203
1529 0.30917
1530 0.31147
1531 0.31973
1532 0.32929
1533 0.34266
1534 0.34261
1535 0.33715
1536 0.31984
1537 0.31533
1538 0.32746
1539 0.35513
1540 0.36077
1541 0.35263
1542 0.33467
1543 0.33628
1544 0.34226
1545 0.36775
1546 0.37518
1547 0.37289
1548 0.34882
1549 0.34161
1550 0.32629
1551 0.31763
1552 0.31323
1553 0.32524
1554 0.3385
1555 0.35258
1556 0.33616
1557 0.31242
1558 0.30805
1559 0.30468
1560 0.32154
1561 0.32697
1562 0.33249
1563 0.3185
1564 0.30473
1565 0.29423
1566 0.28492
1567 0.28477
1568 0.2986
1569 0.31003
1570 0.32634
1571 0.32692
1572 0.32571
1573 0.3181
1574 0.30984
1575 0.30392
1576 0.29911
1577 0.30257
1578 0.31662
1579 0.32539
1580 0.31897
1581 0.30283
1582 0.2845
1583 0.28193
1584 0.28819
1585 0.31196
1586 0.33334
1587 0.32927
1588 0.3247
1589 0.30707
1590 0.3041
1591 0.29459
1592 0.30244
1593 0.30262
1594 0.30599
1595 0.29694
1596 0.29169
1597 0.27732
1598 0.27621
1599 0.28092
1600 0.28747
1601 0.30425
1602 0.31068
1603 0.29496
1604 0.27246
1605 0.26664
1606 0.26232
1607 0.26962
1608 0.27123
1609 0.27892
1610 0.28378
1611 0.27245
1612 0.2688
1613 0.26105
1614 0.25885
1615 0.26396
1616 0.27422
1617 0.28438
1618 0.29013
1619 0.27998
1620 0.26491
1621 0.2504
1622 0.24663
1623 0.25093
1624 0.25474
1625 0.26875
1626 0.28259
1627 0.27215
1628 0.25129
1629 0.24324
1630 0.24396
1631 0.2582
1632 0.27307
1633 0.27351
1634 0.25775
1635 0.23929
1636 0.22997
1637 0.22995
1638 0.23547
1639 0.24439
1640 0.25334
1641 0.25787
1642 0.2562
1643 0.24491
1644 0.24192
1645 0.24096
1646 0.24713
1647 0.23771
1648 0.24267
1649 0.24908
1650 0.25098
1651 0.23329
1652 0.21927
1653 0.21081
1654 0.20952
1655 0.21452
1656 0.22427
1657 0.23816
1658 0.23651
1659 0.22503
1660 0.21225
1661 0.2143
1662 0.21981
1663 0.22832
1664 0.23412
1665 0.22687
1666 0.22032
1667 0.20904
1668 0.20747
1669 0.20853
1670 0.21094
1671 0.21843
1672 0.22486
1673 0.22998
1674 0.21799
1675 0.20745
1676 0.19991
1677 0.19945
1678 0.20479
1679 0.21113
1680 0.20363
1681 0.20297
1682 0.19828
1683 0.19382
1684 0.18352
1685 0.18037
1686 0.17758
1687 0.17688
1688 0.18434
1689 0.19561
1690 0.21207
1691 0.20594
1692 0.19527
1693 0.18984
1694 0.18981
1695 0.19883
1696 0.20628
1697 0.19852
1698 0.18387
1699 0.16839
1700 0.1623
1701 0.16476
1702 0.17269
1703 0.18623
1704 0.18588
1705 0.18034
1706 0.16697
1707 0.16563
1708 0.16917
1709 0.16753
1710 0.16799
1711 0.16844
1712 0.17755
1713 0.18491
1714 0.19016
1715 0.186
1716 0.18221
1717 0.18072
1718 0.18322
1719 0.18052
1720 0.17103
1721 0.16338
1722 0.15431
1723 0.15085
1724 0.15397
1725 0.16467
1726 0.17655
1727 0.17305
1728 0.16504
1729 0.15257
1730 0.14797
1731 0.15318
1732 0.16338
1733 0.1662
1734 0.16093
1735 0.15469
1736 0.14437
1737 0.14299
1738 0.1486
1739 0.16242
1740 0.16789
1741 0.16659
1742 0.16029
1743 0.15731
1744 0.15099
1745 0.1586
1746 0.16304
1747 0.16322
1748 0.16364
1749 0.15801
1750 0.15981
1751 0.15299
1752 0.15313
1753 0.15324
1754 0.16167
1755 0.16128
1756 0.16215
1757 0.15843
1758 0.14981
1759 0.14235
1760 0.13783
1761 0.14008
1762 0.15369
1763 0.16208
1764 0.1674
1765 0.15908
1766 0.14825
1767 0.14287
1768 0.14755
1769 0.16089
1770 0.17125
1771 0.16331
1772 0.15878
1773 0.14677
1774 0.1467
1775 0.14722
1776 0.16041
1777 0.16988
1778 0.17542
1779 0.16725
1780 0.16086
1781 0.1541
1782 0.1582
1783 0.16395
1784 0.17176
1785 0.17241
1786 0.16809
1787 0.15965
1788 0.16002
1789 0.15692
1790 0.17033
1791 0.18175
1792 0.19019
1793 0.17728
1794 0.17182
1795 0.16109
1796 0.16684
1797 0.17265
1798 0.18093
1799 0.17766
1800 0.17257
1801 0.16731
1802 0.16816
1803 0.17242
1804 0.18251
1805 0.1892
1806 0.19132
1807 0.18449
1808 0.17009
1809 0.16955
1810 0.17056
1811 0.18122
1812 0.19203
1813 0.19011
1814 0.19002
1815 0.18255
1816 0.18051
1817 0.18285
1818 0.1945
1819 0.2013
1820 0.19631
1821 0.18671
1822 0.17905
1823 0.18094
1824 0.18311
1825 0.18759
1826 0.19138
1827 0.19269
1828 0.18941
1829 0.18404
1830 0.17669
1831 0.17465
1832 0.1811
1833 0.19382
1834 0.20619
1835 0.20667
1836 0.19748
1837 0.19039
1838 0.1875
1839 0.19015
1840 0.20017
1841 0.21322
1842 0.21464
1843 0.20142
1844 0.19577
1845 0.19872
1846 0.21495
1847 0.22207
1848 0.22017
1849 0.20104
1850 0.19281
1851 0.18847
1852 0.20253
1853 0.21376
1854 0.21316
1855 0.19478
1856 0.18639
1857 0.17625
1858 0.17903
1859 0.18899
1860 0.20273
1861 0.21759
1862 0.21032
1863 0.20028
1864 0.18625
1865 0.18427
1866 0.19015
1867 0.20271
1868 0.20673
1869 0.20062
1870 0.19319
1871 0.18351
1872 0.19419
1873 0.2061
1874 0.22127
1875 0.20879
1876 0.20105
1877 0.19359
1878 0.1962
1879 0.20301
1880 0.20797
1881 0.21113
1882 0.20766
1883 0.20932
1884 0.21968
1885 0.22047
1886 0.21439
1887 0.19989
1888 0.18819
1889 0.18129
1890 0.1808
1891 0.18885
1892 0.20106
1893 0.19772
1894 0.18702
1895 0.17824
1896 0.17513
1897 0.1884
1898 0.20084
1899 0.19417
1900 0.18472
1901 0.17042
1902 0.16783
1903 0.16677
1904 0.17705
1905 0.19023
1906 0.19241
1907 0.18344
1908 0.1723
1909 0.16728
1910 0.1658
1911 0.17822
1912 0.19203
1913 0.18895
1914 0.17811
1915 0.16428
1916 0.15987
1917 0.15922
1918 0.16563
1919 0.17452
1920 0.18307
1921 0.18269
1922 0.17022
1923 0.16461
1924 0.16775
1925 0.17767
1926 0.18381
1927 0.18013
1928 0.16991
1929 0.16249
1930 0.16113
1931 0.17006
1932 0.17863
1933 0.18089
1934 0.17247
1935 0.16492
1936 0.16038
1937 0.17063
1938 0.18211
1939 0.1863
1940 0.17438
1941 0.16712
1942 0.15882
1943 0.15604
1944 0.15885
1945 0.16941
1946 0.17912
1947 0.18227
1948 0.17173
1949 0.17195
1950 0.17313
1951 0.18241
1952 0.19401
1953 0.19245
1954 0.18099
1955 0.17262
1956 0.16556
1957 0.16781
1958 0.17598
1959 0.18265
1960 0.18107
1961 0.17111
1962 0.16505
1963 0.17002
1964 0.18142
1965 0.19158
1966 0.18823
1967 0.17529
1968 0.16823
1969 0.16544
1970 0.16645
1971 0.17719
1972 0.18407
1973 0.18877
1974 0.18361
1975 0.17788
1976 0.17969
1977 0.18557
1978 0.1982
1979 0.19522
1980 0.18548
1981 0.17629
1982 0.17584
1983 0.18185
1984 0.19143
1985 0.20065
1986 0.18811
1987 0.18028
1988 0.17932
1989 0.1826
1990 0.19909
1991 0.20269
1992 0.19947
1993 0.18889
1994 0.18258
1995 0.17908
1996 0.18698
1997 0.20271
1998 0.20582
1999 0.20405
2000 0.19658
2001 0.1975
2002 0.1988
2003 0.21072
2004 0.21278
2005 0.20437
2006 0.19817
2007 0.19588
2008 0.19283
2009 0.19495
2010 0.20293
2011 0.20871
2012 0.20943
2013 0.2045
2014 0.20321
2015 0.1999
2016 0.21317
2017 0.22154
2018 0.21542
2019 0.19661
2020 0.1883
2021 0.18795
2022 0.19571
2023 0.20654
2024 0.21206
2025 0.20691
2026 0.19227
2027 0.18803
2028 0.19316
2029 0.20133
2030 0.21073
2031 0.20186
2032 0.19166
2033 0.18024
2034 0.17856
2035 0.19011
2036 0.21391
2037 0.23595
2038 0.23372
2039 0.22487
2040 0.21595
2041 0.21936
2042 0.21773
2043 0.21426
2044 0.19839
2045 0.18966
2046 0.18808
2047 0.18997
2048 0.19288
2049 0.20306
2050 0.20743
2051 0.19824
2052 0.19075
2053 0.19343
2054 0.20689
2055 0.21844
2056 0.21218
2057 0.1935
2058 0.18047
2059 0.18225
2060 0.19498
2061 0.20928
2062 0.20657
2063 0.19223
2064 0.18146
2065 0.17918
2066 0.18648
2067 0.201
2068 0.20442
2069 0.20217
2070 0.18979
2071 0.18103
2072 0.18201
2073 0.19454
2074 0.20025
2075 0.20405
2076 0.19361
2077 0.18321
2078 0.18233
2079 0.19442
2080 0.19863
2081 0.19583
2082 0.18913
2083 0.17979
2084 0.17001
2085 0.17014
2086 0.17983
2087 0.19225
2088 0.19616
2089 0.18872
2090 0.1811
2091 0.17432
2092 0.18756
2093 0.20719
2094 0.22761
2095 0.2089
2096 0.18842
2097 0.17616
2098 0.18052
2099 0.18941
2100 0.19664
2101 0.19485
2102 0.18477
2103 0.17427
2104 0.17207
2105 0.18424
2106 0.19628
2107 0.20436
2108 0.20145
2109 0.19366
2110 0.18446
2111 0.18366
2112 0.19883
2113 0.20367
2114 0.19783
2115 0.18466
2116 0.18179
2117 0.18119
2118 0.19149
2119 0.20236
2120 0.19889
2121 0.18843
2122 0.18123
2123 0.17682
2124 0.18482
2125 0.19282
2126 0.20221
2127 0.19444
2128 0.18707
2129 0.18268
2130 0.19044
2131 0.19627
2132 0.19674
2133 0.18326
2134 0.17638
2135 0.17472
2136 0.18463
2137 0.20085
2138 0.20347
2139 0.19212
2140 0.17786
2141 0.17972
2142 0.19043
2143 0.20461
2144 0.20746
2145 0.19266
2146 0.17366
2147 0.17081
2148 0.17842
2149 0.19224
2150 0.19391
2151 0.18943
2152 0.18147
2153 0.17272
2154 0.17565
2155 0.18122
2156 0.19294
2157 0.19666
2158 0.19232
2159 0.18206
2160 0.17855
2161 0.17676
2162 0.18531
2163 0.19839
2164 0.20329
2165 0.19221
2166 0.17934
2167 0.17647
2168 0.18502
2169 0.19336
2170 0.19791
2171 0.19086
2172 0.17488
2173 0.16552
2174 0.1746
2175 0.18979
2176 0.19581
2177 0.19379
2178 0.17966
2179 0.17591
2180 0.17607
2181 0.18812
2182 0.19819
2183 0.18719
2184 0.16945
2185 0.15928
2186 0.15985
2187 0.16999
2188 0.17802
2189 0.17835
2190 0.17087
2191 0.15765
2192 0.16341
2193 0.17298
2194 0.19168
2195 0.19267
2196 0.18752
2197 0.16991
2198 0.1697
2199 0.17868
2200 0.19414
2201 0.1899
2202 0.18257
2203 0.1737
2204 0.18013
2205 0.17893
2206 0.17402
2207 0.15942
2208 0.14943
2209 0.14185
2210 0.14463
2211 0.15375
2212 0.16039
2213 0.15912
2214 0.15272
2215 0.14743
2216 0.14391
2217 0.15016
2218 0.16052
2219 0.16067
2220 0.1517
2221 0.14499
2222 0.14663
2223 0.14939
2224 0.15751
2225 0.15046
2226 0.14138
2227 0.13182
2228 0.13056
2229 0.13922
2230 0.14716
2231 0.14183
2232 0.13527
2233 0.12944
2234 0.13081
2235 0.13958
2236 0.14551
2237 0.13715
2238 0.12653
2239 0.12249
2240 0.12108
2241 0.12405
2242 0.12874
2243 0.12717
2244 0.12431
2245 0.12305
2246 0.12578
2247 0.12789
2248 0.12545
2249 0.12187
2250 0.11738
2251 0.11351
2252 0.1116
2253 0.1124
2254 0.11157
2255 0.10882
2256 0.10911
2257 0.11026
2258 0.11231
2259 0.11411
2260 0.10994
2261 0.10823
2262 0.10815
2263 0.10674
2264 0.10367
2265 0.10542
2266 0.10676
2267 0.10501
2268 0.10252
2269 0.10084
2270 0.10243
2271 0.1059
2272 0.11102
2273 0.10855
2274 0.10199
2275 0.096118
2276 0.093178
2277 0.092173
2278 0.095664
2279 0.10031
2280 0.10072
2281 0.10106
2282 0.10027
2283 0.10464
2284 0.10311
2285 0.097547
2286 0.092463
2287 0.088467
2288 0.087458
2289 0.087602
2290 0.091244
2291 0.092738
2292 0.093165
2293 0.089545
2294 0.087807
2295 0.089985
2296 0.093554
2297 0.096355
2298 0.092339
2299 0.086689
2300 0.084113
2301 0.085355
2302 0.089705
2303 0.092942
2304 0.088678
2305 0.085541
2306 0.086496
2307 0.088239
2308 0.085964
2309 0.082489
2310 0.077557
2311 0.075273
2312 0.076096
2313 0.081742
2314 0.086747
2315 0.085587
2316 0.082585
2317 0.077695
2318 0.079258
2319 0.081473
2320 0.083069
2321 0.078476
2322 0.073777
2323 0.070557
2324 0.072897
2325 0.07765
2326 0.084213
2327 0.08722
2328 0.083817
2329 0.076574
2330 0.073898
2331 0.073194
2332 0.07404
2333 0.074622
2334 0.072475
2335 0.072437
2336 0.073529
2337 0.077939
2338 0.079865
2339 0.077223
2340 0.070022
2341 0.06716
2342 0.064967
2343 0.066648
2344 0.068919
2345 0.068314
2346 0.066892
2347 0.065687
2348 0.067884
2349 0.07202
2350 0.072826
2351 0.069287
2352 0.064459
2353 0.062763
2354 0.064909
2355 0.066162
2356 0.064277
2357 0.06218
2358 0.060496
2359 0.061802
2360 0.063334
2361 0.066037
2362 0.062928
2363 0.060877
2364 0.059474
2365 0.061762
2366 0.06344
2367 0.066378
2368 0.065166
2369 0.062441
2370 0.060997
2371 0.060467
2372 0.059227
2373 0.056771
2374 0.054001
2375 0.054463
2376 0.056611
2377 0.058871
2378 0.054995
2379 0.051542
2380 0.046995
2381 0.046207
2382 0.046881
2383 0.048739
2384 0.050107
2385 0.048975
2386 0.047464
2387 0.045902
2388 0.045322
2389 0.046885
2390 0.048367
2391 0.047087
2392 0.044072
2393 0.041142
2394 0.039801
2395 0.040211
2396 0.040859
2397 0.041494
2398 0.0416
2399 0.040514
2400 0.039397
2401 0.038375
2402 0.03888
2403 0.040667
2404 0.043519
2405 0.042044
2406 0.039495
2407 0.036328
2408 0.035743
2409 0.036738
2410 0.038135
2411 0.037569
2412 0.036827
2413 0.035077
2414 0.035193
2415 0.036884
2416 0.037754
2417 0.03551
2418 0.032343
2419 0.030626
2420 0.030998
2421 0.032825
2422 0.034788
2423 0.034288
2424 0.031737
2425 0.029761
2426 0.029954
2427 0.030804
2428 0.031423
2429 0.030883
2430 0.028973
2431 0.02733
2432 0.026453
2433 0.027198
2434 0.028723
2435 0.029732
2436 0.02992
2437 0.029053
2438 0.028824
2439 0.029546
2440 0.029168
2441 0.028244
2442 0.026393
2443 0.025335
2444 0.024375
2445 0.025095
2446 0.025936
2447 0.026292
2448 0.025946
2449 0.025716
2450 0.026054
2451 0.027179
2452 0.027585
2453 0.028399
2454 0.025692
2455 0.024404
2456 0.023812
2457 0.024799
2458 0.024839
2459 0.024681
2460 0.024222
2461 0.024437
2462 0.025264
2463 0.026149
2464 0.026028
2465 0.024606
2466 0.023441
2467 0.023645
2468 0.025496
2469 0.02679
2470 0.026627
2471 0.024671
2472 0.022669
2473 0.022336
2474 0.022604
2475 0.023601
2476 0.02401
2477 0.024213
2478 0.023896
2479 0.024195
2480 0.024292
2481 0.024318
2482 0.023702
2483 0.022925
2484 0.022014
2485 0.021943
2486 0.022527
2487 0.023876
2488 0.024104
2489 0.024199
2490 0.02384
2491 0.024157
2492 0.023481
2493 0.023069
2494 0.021844
2495 0.021611
2496 0.021551
2497 0.022529
2498 0.023746
2499 0.024078
2500 0.023206
2501 0.022679
2502 0.022931
2503 0.023405
2504 0.023268
2505 0.022646
2506 0.021552
2507 0.021299
2508 0.022579
2509 0.024773
2510 0.026094
2511 0.02474
2512 0.02288
2513 0.022696
2514 0.024339
2515 0.025673
2516 0.02675
2517 0.024999
2518 0.024134
2519 0.023863
2520 0.023916
2521 0.023079
2522 0.022852
2523 0.023171
2524 0.024757
2525 0.025075
2526 0.025484
2527 0.023515
2528 0.022755
2529 0.022488
2530 0.022289
2531 0.021568
2532 0.021004
2533 0.020313
2534 0.020254
2535 0.02149
2536 0.02229
2537 0.022489
2538 0.022203
2539 0.021455
2540 0.020848
2541 0.020465
2542 0.020427
2543 0.020404
2544 0.019995
2545 0.019652
2546 0.019072
2547 0.019242
2548 0.019626
2549 0.020619
2550 0.020767
2551 0.021279
2552 0.020162
2553 0.019841
2554 0.019305
2555 0.019859
2556 0.020157
2557 0.020186
2558 0.020022
2559 0.020155
2560 0.019963
2561 0.020299
2562 0.019161
2563 0.018599
2564 0.017669
2565 0.018186
2566 0.019289
2567 0.020352
2568 0.019881
2569 0.018636
2570 0.017696
2571 0.017873
2572 0.018005
2573 0.017669
2574 0.017209
2575 0.01708
2576 0.017527
2577 0.018741
2578 0.018892
2579 0.018153
2580 0.016779
2581 0.016493
2582 0.016274
2583 0.01655
2584 0.016706
2585 0.016624
2586 0.016209
2587 0.016434
2588 0.01746
2589 0.018157
2590 0.017341
2591 0.015876
2592 0.015067
2593 0.014794
2594 0.015026
2595 0.015994
2596 0.016214
2597 0.016016
2598 0.015385
2599 0.014978
2600 0.015512
2601 0.015698
2602 0.015747
2603 0.014894
2604 0.014202
2605 0.013846
2606 0.014366
2607 0.014988
2608 0.01547
2609 0.015751
2610 0.015673
2611 0.015548
2612 0.015785
2613 0.015617
2614 0.015324
2615 0.015069
2616 0.014645
2617 0.014278
2618 0.014576
2619 0.015503
2620 0.015892
2621 0.015643
2622 0.015426
2623 0.014947
2624 0.014496
2625 0.014507
2626 0.014687
2627 0.014744
2628 0.014715
2629 0.014564
2630 0.014547
2631 0.014756
2632 0.015383
2633 0.015785
2634 0.015659
2635 0.014972
2636 0.014673
2637 0.014701
2638 0.014799
2639 0.015504
2640 0.015603
2641 0.015523
2642 0.015143
2643 0.015734
2644 0.016412
2645 0.01709
2646 0.016149
2647 0.01543
2648 0.015152
2649 0.015685
2650 0.016013
2651 0.016789
2652 0.016846
2653 0.016735
2654 0.016216
2655 0.016575
2656 0.017158
2657 0.016914
2658 0.016801
2659 0.016977
2660 0.017556
2661 0.017993
2662 0.017699
2663 0.017374
2664 0.016741
2665 0.017452
2666 0.018666
2667 0.019726
2668 0.019558
2669 0.018939
2670 0.018033
2671 0.018359
2672 0.018659
2673 0.019497
2674 0.019483
2675 0.0193
2676 0.019629
2677 0.020572
2678 0.019915
2679 0.018462
2680 0.017211
2681 0.017558
2682 0.017833
2683 0.018782
2684 0.019063
2685 0.018411
2686 0.018236
2687 0.018847
2688 0.019543
2689 0.019509
2690 0.018535
2691 0.017902
2692 0.018059
2693 0.018851
2694 0.019959
2695 0.020001
2696 0.018777
2697 0.018312
2698 0.018675
2699 0.019124
2700 0.01899
2701 0.018585
2702 0.017976
2703 0.018412
2704 0.018684
2705 0.018587
2706 0.018035
2707 0.017137
2708 0.016554
2709 0.016741
2710 0.017564
2711 0.01832
2712 0.018689
2713 0.018579
2714 0.018096
2715 0.017561
2716 0.017817
2717 0.017587
2718 0.016832
2719 0.016415
2720 0.016412
2721 0.016871
2722 0.01771
2723 0.017967
2724 0.018439
2725 0.017996
2726 0.018194
2727 0.01785
2728 0.017271
2729 0.016088
2730 0.01524
2731 0.014891
2732 0.015553
2733 0.016296
2734 0.017495
2735 0.017113
2736 0.016715
2737 0.015728
2738 0.015368
2739 0.014834
2740 0.01484
2741 0.01433
2742 0.013939
2743 0.013907
2744 0.014684
2745 0.015538
2746 0.015639
2747 0.014838
2748 0.014138
2749 0.013512
2750 0.013677
2751 0.013897
2752 0.014015
2753 0.013563
2754 0.013298
2755 0.013041
2756 0.013888
2757 0.014012
2758 0.01372
2759 0.012901
2760 0.011973
2761 0.011435
2762 0.011493
2763 0.011922
2764 0.012684
2765 0.012269
2766 0.011871
2767 0.011451
2768 0.01143
2769 0.011376
2770 0.011404
2771 0.011138
2772 0.010821
2773 0.010213
2774 0.010036
2775 0.010141
2776 0.010809
2777 0.011014
2778 0.010862
2779 0.010604
2780 0.010679
2781 0.010742
2782 0.01048
2783 0.010038
2784 0.0095248
2785 0.0094777
2786 0.0096268
2787 0.010146
2788 0.0098259
2789 0.0093526
2790 0.0089912
2791 0.0091174
2792 0.0096117
2793 0.009652
2794 0.0091249
2795 0.008518
2796 0.0084908
2797 0.0086421
2798 0.0085928
2799 0.0081624
2800 0.0076363
2801 0.0075767
2802 0.0078446
2803 0.0082614
2804 0.0083979
2805 0.0078487
2806 0.007372
2807 0.0070008
2808 0.0072253
2809 0.0074114
2810 0.0073214
2811 0.0069842
2812 0.0069567
2813 0.0067875
2814 0.0068262
2815 0.0067622
2816 0.006397
2817 0.0058495
2818 0.0058249
2819 0.0060095
2820 0.0062723
2821 0.006051
2822 0.0058811
2823 0.0056864
2824 0.0055923
2825 0.0058388
2826 0.005978
2827 0.0057741
2828 0.0054075
2829 0.0052606
2830 0.0052318
2831 0.0054177
2832 0.0055109
2833 0.0053386
2834 0.0051031
2835 0.0050444
2836 0.0052108
2837 0.005255
2838 0.0052616
2839 0.0050256
2840 0.0047118
2841 0.0044725
2842 0.0043384
2843 0.0040571
2844 0.0038609
2845 0.0038022
2846 0.0038884
2847 0.0041738
2848 0.0042192
2849 0.0040626
2850 0.0036973
2851 0.0035373
2852 0.0034968
2853 0.0035654
2854 0.0036324
2855 0.0035682
2856 0.0034078
2857 0.0033545
2858 0.0034194
2859 0.0033161
2860 0.0032525
2861 0.0032091
2862 0.0032607
2863 0.0032441
2864 0.0031526
2865 0.0030787
2866 0.0028937
2867 0.0027754
2868 0.0026805
2869 0.0026296
2870 0.0027364
2871 0.0027997
2872 0.0028353
2873 0.0026392
2874 0.002533
2875 0.0024569
2876 0.0025146
2877 0.0025026
2878 0.0024647
2879 0.0023441
2880 0.002232
2881 0.0021979
2882 0.0022102
2883 0.0022661
2884 0.0022074
2885 0.0021466
2886 0.0020287
2887 0.0020152
2888 0.0020427
2889 0.0021182
2890 0.0020279
2891 0.0019433
2892 0.0018872
2893 0.0019493
2894 0.0020374
2895 0.0019415
2896 0.0017647
2897 0.0015802
2898 0.0015319
2899 0.0016003
2900 0.0017755
2901 0.0019294
2902 0.0018162
2903 0.0016079
2904 0.0015072
2905 0.0015413
2906 0.0015737
2907 0.0015519
2908 0.001451
2909 0.001373
2910 0.0013889
2911 0.0014034
2912 0.0014255
2913 0.0013757
2914 0.0012723
2915 0.0012306
2916 0.0012435
2917 0.0013419
2918 0.0014082
2919 0.0013591
2920 0.0012238
2921 0.0011533
2922 0.0011676
2923 0.0011922
2924 0.0011854
2925 0.0011014
2926 0.0010592
2927 0.0010452
2928 0.0010894
2929 0.0010564
2930 0.0010046
2931 0.00092111
2932 0.00091869
2933 0.0009619
2934 0.0010083
2935 0.0010115
2936 0.00093653
2937 0.00087975
2938 0.00085969
2939 0.00088417
2940 0.0008615
2941 0.00083618
2942 0.00079544
2943 0.00077413
2944 0.00078768
2945 0.00082396
2946 0.00082792
2947 0.00075855
2948 0.00070023
2949 0.00067702
2950 0.00070228
2951 0.00071876
2952 0.00072457
2953 0.00067867
2954 0.00065009
2955 0.00063376
2956 0.00064275
2957 0.00065042
2958 0.00062371
2959 0.00059009
2960 0.00057981
2961 0.00058756
2962 0.0005909
2963 0.00057566
2964 0.00055536
2965 0.00052588
2966 0.00053165
2967 0.00054287
2968 0.00054278
2969 0.00051896
2970 0.00051101
2971 0.00051854
2972 0.00050819
2973 0.0004862
2974 0.00045676
2975 0.00043772
2976 0.00042244
2977 0.00043145
2978 0.00044077
2979 0.00043678
2980 0.00042339
2981 0.00041427
2982 0.00041656
2983 0.00041566
2984 0.00039604
2985 0.00038715
2986 0.0003726
2987 0.00039014
2988 0.00039791
2989 0.0003931
2990 0.00035908
2991 0.00033901
2992 0.00033796
2993 0.00035365
2994 0.00035829
2995 0.0003445
2996 0.00031406
2997 0.00029457
2998 0.00029512
2999 0.00030842
3000 0.0003148
3001 0.00030694
3002 0.00030823
3003 0.00031313
3004 0.00031975
3005 0.00029932
3006 0.00028008
3007 0.00026656
3008 0.00028055
3009 0.00028637
3010 0.00027312
3011 0.00023848
3012 0.00021858
3013 0.00021006
3014 0.00021087
3015 0.00021728
3016 0.00022209
3017 0.00021802
3018 0.00021175
3019 0.00021098
3020 0.0002136
3021 0.00020758
3022 0.00019833
3023 0.00018501
3024 0.00018452
3025 0.0001886
3026 0.00020366
3027 0.00020273
3028 0.00018732
3029 0.00016414
3030 0.00015568
3031 0.00015821
3032 0.00016306
3033 0.00016315
3034 0.00016256
3035 0.00016093
3036 0.00015595
3037 0.00016134
3038 0.0001614
3039 0.00015739
3040 0.00014505
3041 0.00014923
3042 0.00015431
3043 0.00015752
3044 0.0001462
3045 0.00013531
3046 0.00012295
3047 0.00011878
3048 0.00012239
3049 0.00012787
3050 0.000136
3051 0.00013607
3052 0.00013089
3053 0.00012817
3054 0.00012639
3055 0.00012049
3056 0.00011625
3057 0.00011458
3058 0.00011589
3059 0.00011727
3060 0.00011645
3061 0.00011028
3062 0.00010434
3063 0.00010222
3064 0.00010662
3065 0.00011341
3066 0.00011392
3067 0.00010694
3068 9.69e-05
3069 9.4e-05
3070 9.63e-05
3071 9.66e-05
3072 9.47e-05
3073 9.53e-05
3074 9.52e-05
3075 9.42e-05
3076 9.06e-05
3077 8.63e-05
3078 8.23e-05
3079 7.95e-05
3080 7.97e-05
3081 8.3e-05
3082 8.8e-05
3083 8.94e-05
3084 8.43e-05
3085 7.8e-05
3086 7.32e-05
3087 7.38e-05
3088 7.52e-05
3089 7.84e-05
3090 7.88e-05
3091 8.05e-05
3092 8.07e-05
3093 8.28e-05
3094 7.96e-05
3095 7.61e-05
3096 7.26e-05
3097 7.26e-05
3098 7.45e-05
3099 7.63e-05
3100 7.46e-05
3101 6.99e-05
3102 6.59e-05
3103 6.53e-05
3104 6.84e-05
3105 7e-05
3106 6.96e-05
3107 6.76e-05
3108 6.69e-05
3109 6.76e-05
3110 6.73e-05
3111 6.45e-05
3112 6.01e-05
3113 5.83e-05
3114 6.05e-05
3115 6.46e-05
3116 6.81e-05
3117 6.53e-05
3118 5.93e-05
3119 5.48e-05
3120 5.41e-05
3121 5.7e-05
3122 6.08e-05
3123 6.39e-05
3124 6.31e-05
3125 6.01e-05
3126 5.82e-05
3127 5.87e-05
3128 5.75e-05
3129 5.62e-05
3130 5.52e-05
3131 5.68e-05
3132 5.85e-05
3133 5.84e-05
3134 5.41e-05
3135 5.02e-05
3136 4.96e-05
3137 5.12e-05
3138 5.39e-05
3139 5.8e-05
3140 6.05e-05
3141 5.93e-05
3142 5.72e-05
3143 5.72e-05
3144 5.74e-05
3145 5.54e-05
3146 5.51e-05
3147 5.57e-05
3148 5.57e-05
3149 5.6e-05
3150 5.32e-05
3151 5.18e-05
3152 5.12e-05
3153 5.46e-05
3154 5.44e-05
3155 5.16e-05
3156 4.65e-05
3157 4.36e-05
3158 4.33e-05
3159 4.47e-05
3160 4.82e-05
3161 4.97e-05
3162 4.89e-05
3163 4.61e-05
3164 4.52e-05
3165 4.49e-05
3166 4.41e-05
3167 4.26e-05
3168 4.12e-05
3169 4.06e-05
3170 4.09e-05
3171 4.26e-05
3172 4.44e-05
3173 4.57e-05
3174 4.47e-05
3175 4.26e-05
3176 4.08e-05
3177 4.04e-05
3178 4.06e-05
3179 4.09e-05
3180 4.04e-05
3181 3.93e-05
3182 4.11e-05
3183 4.24e-05
3184 4.23e-05
3185 3.93e-05
3186 3.64e-05
3187 3.7e-05
3188 3.87e-05
3189 4.22e-05
3190 4.07e-05
3191 3.74e-05
3192 3.42e-05
3193 3.38e-05
3194 3.49e-05
3195 3.69e-05
3196 3.72e-05
3197 3.61e-05
3198 3.39e-05
3199 3.32e-05
3200 3.34e-05
3201 3.43e-05
3202 3.22e-05
3203 3.14e-05
3204 3.23e-05
3205 3.33e-05
3206 3.27e-05
3207 3.06e-05
3208 2.83e-05
3209 2.75e-05
3210 2.88e-05
3211 3.12e-05
3212 3.1e-05
3213 2.98e-05
3214 2.67e-05
3215 2.56e-05
3216 2.53e-05
3217 2.6e-05
3218 2.58e-05
3219 2.56e-05
3220 2.57e-05
3221 2.61e-05
3222 2.66e-05
3223 2.5e-05
3224 2.46e-05
3225 2.4e-05
3226 2.49e-05
3227 2.48e-05
3228 2.4e-05
3229 2.17e-05
3230 2.01e-05
3231 1.93e-05
3232 2.06e-05
3233 2.15e-05
3234 2.21e-05
3235 2.06e-05
3236 1.96e-05
3237 1.85e-05
3238 1.88e-05
3239 1.92e-05
3240 1.91e-05
3241 1.82e-05
3242 1.76e-05
3243 1.76e-05
3244 1.79e-05
3245 1.77e-05
3246 1.67e-05
3247 1.62e-05
3248 1.65e-05
3249 1.74e-05
3250 1.84e-05
3251 1.78e-05
3252 1.59e-05
3253 1.47e-05
3254 1.48e-05
3255 1.53e-05
3256 1.53e-05
3257 1.48e-05
3258 1.43e-05
3259 1.42e-05
3260 1.4e-05
3261 1.41e-05
3262 1.36e-05
3263 1.35e-05
3264 1.37e-05
3265 1.42e-05
3266 1.35e-05
3267 1.21e-05
3268 1.11e-05
3269 1.12e-05
3270 1.19e-05
3271 1.32e-05
3272 1.33e-05
3273 1.22e-05
3274 1.09e-05
3275 1.08e-05
3276 1.1e-05
3277 1.13e-05
3278 1.1e-05
3279 1.1e-05
3280 1.14e-05
3281 1.21e-05
3282 1.19e-05
3283 1.12e-05
3284 1.02e-05
3285 1.04e-05
3286 1.12e-05
3287 1.21e-05
3288 1.16e-05
3289 1.03e-05
3290 9.37e-06
3291 9.29e-06
3292 9.6e-06
3293 1.02e-05
3294 9.92e-06
3295 9.44e-06
3296 8.99e-06
3297 8.9e-06
3298 8.95e-06
3299 9.05e-06
3300 8.91e-06
3301 8.79e-06
3302 8.89e-06
3303 9.22e-06
3304 9.1e-06
3305 8.6e-06
3306 8.01e-06
3307 7.92e-06
3308 8.11e-06
3309 8.62e-06
3310 8.72e-06
3311 8.41e-06
3312 8.03e-06
3313 7.91e-06
3314 8.13e-06
3315 8.13e-06
3316 8e-06
3317 8.08e-06
3318 8.21e-06
3319 8.27e-06
3320 8.07e-06
3321 7.76e-06
3322 7.33e-06
3323 7.33e-06
3324 7.66e-06
3325 8.18e-06
3326 7.99e-06
3327 7.54e-06
3328 6.91e-06
3329 6.67e-06
3330 6.87e-06
3331 7.3e-06
3332 7.81e-06
3333 7.81e-06
3334 7.41e-06
3335 6.96e-06
3336 7.09e-06
3337 7.33e-06
3338 7.48e-06
3339 7.42e-06
3340 7.44e-06
3341 7.48e-06
3342 7.39e-06
3343 6.99e-06
3344 6.69e-06
3345 6.42e-06
3346 6.61e-06
3347 6.95e-06
3348 7.32e-06
3349 7.25e-06
3350 6.97e-06
3351 6.71e-06
3352 6.8e-06
3353 7.06e-06
3354 7.15e-06
3355 7.01e-06
3356 6.76e-06
3357 6.76e-06
3358 6.51e-06
3359 6.47e-06
3360 6.19e-06
3361 6.09e-06
3362 6.18e-06
3363 6.63e-06
3364 6.94e-06
3365 6.97e-06
3366 6.39e-06
3367 6.3e-06
3368 6.19e-06
3369 6.5e-06
3370 6.39e-06
3371 6.26e-06
3372 5.85e-06
3373 5.72e-06
3374 5.83e-06
3375 6.05e-06
3376 6.25e-06
3377 6.16e-06
3378 6.12e-06
3379 5.97e-06
3380 6.04e-06
3381 5.98e-06
3382 5.87e-06
3383 5.56e-06
3384 5.69e-06
3385 5.68e-06
3386 5.7e-06
3387 5.47e-06
3388 5.29e-06
3389 5.39e-06
3390 5.5e-06
3391 5.66e-06
3392 5.39e-06
3393 5.02e-06
3394 4.75e-06
3395 4.83e-06
3396 5e-06
3397 5.17e-06
3398 5.15e-06
3399 5.15e-06
3400 4.84e-06
3401 4.8e-06
3402 4.74e-06
3403 4.78e-06
3404 4.53e-06
3405 4.52e-06
3406 4.51e-06
3407 4.56e-06
3408 4.43e-06
3409 4.14e-06
3410 4e-06
3411 3.95e-06
3412 4.15e-06
3413 4.24e-06
3414 4.06e-06
3415 3.76e-06
3416 3.54e-06
3417 3.5e-06
3418 3.7e-06
3419 3.94e-06
3420 4.05e-06
3421 4e-06
3422 3.81e-06
3423 3.8e-06
3424 3.95e-06
3425 3.95e-06
3426 3.9e-06
3427 3.62e-06
3428 3.59e-06
3429 3.43e-06
3430 3.42e-06
3431 3.25e-06
3432 3.25e-06
3433 3.14e-06
3434 3.13e-06
3435 2.95e-06
3436 2.81e-06
3437 2.61e-06
3438 2.59e-06
3439 2.65e-06
3440 2.74e-06
3441 2.8e-06
3442 2.82e-06
3443 2.75e-06
3444 2.72e-06
3445 2.76e-06
3446 2.68e-06
3447 2.53e-06
3448 2.42e-06
3449 2.42e-06
3450 2.51e-06
3451 2.53e-06
3452 2.43e-06
3453 2.27e-06
3454 2.19e-06
3455 2.28e-06
3456 2.43e-06
3457 2.52e-06
3458 2.31e-06
3459 2e-06
3460 1.83e-06
3461 1.87e-06
3462 2.08e-06
3463 2.31e-06
3464 2.33e-06
3465 2.07e-06
3466 1.84e-06
3467 1.78e-06
3468 1.82e-06
3469 1.88e-06
3470 1.85e-06
3471 1.83e-06
3472 1.79e-06
3473 1.76e-06
3474 1.76e-06
3475 1.73e-06
3476 1.67e-06
3477 1.65e-06
3478 1.69e-06
3479 1.73e-06
3480 1.67e-06
3481 1.57e-06
3482 1.49e-06
3483 1.48e-06
3484 1.5e-06
3485 1.52e-06
3486 1.53e-06
3487 1.55e-06
3488 1.51e-06
3489 1.47e-06
3490 1.47e-06
3491 1.45e-06
3492 1.4e-06
3493 1.39e-06
3494 1.41e-06
3495 1.38e-06
3496 1.32e-06
3497 1.22e-06
3498 1.18e-06
3499 1.21e-06
3500 1.26e-06
3501 1.28e-06
3502 1.22e-06
3503 1.18e-06
3504 1.2e-06
3505 1.26e-06
3506 1.26e-06
3507 1.18e-06
3508 1.08e-06
3509 1e-06
3510 9.94e-07


==> nano/P5_new_1smooth_paper.txt <==
1 1
2 0.67434
3 0.54735
4 0.533
5 0.57919
6 0.68382
7 0.73412
8 0.71224
9 0.61114
10 0.48782
11 0.41693
12 0.34846
13 0.29653
14 0.25803
15 0.22273
16 0.20112
17 0.17913
18 0.16545
19 0.14904
20 0.13545
21 0.12069
22 0.10653
23 0.090989
24 0.07726
25 0.066846
26 0.057851
27 0.05011
28 0.043562
29 0.037699
30 0.032897
31 0.028729
32 0.025069
33 0.022079
34 0.019353
35 0.017001
36 0.014838
37 0.013064
38 0.011477
39 0.010035
40 0.0088003
41 0.0077147
42 0.0068023
43 0.0060143
44 0.0053521
45 0.0047954
46 0.0043613
47 0.004005
48 0.0037044
49 0.0034888
50 0.0032413
51 0.0030487
52 0.0028202
53 0.0026142
54 0.0024226
55 0.0022053
56 0.002022
57 0.0018409
58 0.0016735
59 0.0015212
60 0.0013796
61 0.0012729
62 0.0011679
63 0.001074
64 0.00098403
65 0.00089498
66 0.00081567
67 0.0007496
68 0.00069066
69 0.00061315
70 0.00055925
71 0.00050335
72 0.00045661
73 0.00041391
74 0.0003706
75 0.00033769
76 0.00030872
77 0.00028406
78 0.00026821
79 0.00025129
80 0.00023317
81 0.00022226
82 0.00020698
83 0.00019577
84 0.00018213
85 0.00016478
86 0.0001504
87 0.00013554
88 0.00012392
89 0.00011107
90 9.9886e-05
91 9.1855e-05
92 8.3098e-05
93 7.7399e-05
94 7.1925e-05
95 6.6642e-05
96 6.2225e-05
97 5.8149e-05
98 5.4659e-05
99 5.1126e-05
100 4.7954e-05
101 4.5082e-05
102 4.2625e-05
103 4.0236e-05
104 3.7194e-05
105 3.4822e-05
106 3.2257e-05
107 3.0228e-05
108 2.7546e-05
109 2.5231e-05
110 2.2773e-05
111 2.0246e-05
112 1.8437e-05
113 1.6356e-05
114 1.4599e-05
115 1.2877e-05
116 1.1428e-05
117 1.0256e-05
118 9.2367e-06
119 8.372e-06
120 7.6718e-06
121 7.0055e-06
122 6.5312e-06
123 6.0726e-06
124 5.6368e-06
125 5.2794e-06
126 4.8929e-06
127 4.5291e-06
128 4.1585e-06
129 3.8325e-06
130 3.5068e-06
131 3.1667e-06
132 2.8277e-06
133 2.5595e-06
134 2.3271e-06
135 2.1144e-06
136 1.9204e-06
137 1.7735e-06
138 1.6311e-06
139 1.5163e-06
140 1.4181e-06
141 1.3091e-06
142 1.2078e-06
143 1.1266e-06
144 1.043e-06
145 9.583e-07


==> nano/P5_new_2smooth_diff_1_paper.txt <==
1 1
2 0.34526
3 0.28067
4 0.31762
5 0.46795
6 0.52114
7 0.51686
8 0.42564
9 0.32317
10 0.24956
11 0.19717
12 0.16648
13 0.14666
14 0.13734
15 0.12355
16 0.10883
17 0.091858
18 0.078736
19 0.066532
20 0.055723
21 0.046459
22 0.038958
23 0.032364
24 0.026613
25 0.021975
26 0.01797
27 0.014785
28 0.012371
29 0.010444
30 0.0088324
31 0.0076199
32 0.0066112
33 0.0059292
34 0.0052722
35 0.0046957
36 0.0042541
37 0.0038056
38 0.0033762
39 0.0029371
40 0.0025661
41 0.0022191
42 0.0019145
43 0.0016534
44 0.0014342
45 0.0012381
46 0.001074
47 0.00091657
48 0.00077644
49 0.00064537
50 0.00054613
51 0.00045301
52 0.00037817
53 0.00032477
54 0.00028016
55 0.0002425
56 0.000214
57 0.00019099
58 0.0001648
59 0.00014337
60 0.00012287
61 0.00010461
62 9.0248e-05
63 7.6134e-05
64 6.3329e-05
65 5.3011e-05
66 4.3913e-05
67 3.5992e-05
68 2.9175e-05
69 2.3861e-05
70 1.963e-05
71 1.6326e-05
72 1.3687e-05
73 1.1632e-05
74 9.8562e-06
75 8.4206e-06
76 7.1747e-06
77 6.138e-06
78 5.2529e-06
79 4.4735e-06
80 3.824e-06
81 3.2347e-06
82 2.7518e-06
83 2.3271e-06
84 1.9929e-06
85 1.6867e-06
86 1.4188e-06
87 1.2127e-06
88 1.0356e-06
89 8.929e-07


==> nano/P5_new_2smooth_diff_2_paper.txt <==
1 1
2 0.39257
3 0.31606
4 0.34509
5 0.49496
6 0.59803
7 0.57123
8 0.50395
9 0.4
10 0.31545
11 0.24462
12 0.2068
13 0.17683
14 0.15035
15 0.13787
16 0.12675
17 0.11214
18 0.096709
19 0.082543
20 0.069502
21 0.058194
22 0.048968
23 0.040424
24 0.033429
25 0.027403
26 0.023037
27 0.019555
28 0.016235
29 0.013502
30 0.011503
31 0.0097099
32 0.0082746
33 0.0074335
34 0.0065792
35 0.0059075
36 0.0053097
37 0.0048096
38 0.004394
39 0.0039412
40 0.0034562
41 0.0030984
42 0.002699
43 0.0023228
44 0.0020295
45 0.0017566
46 0.0015136
47 0.0013139
48 0.0011392
49 0.00098238
50 0.00085298
51 0.0007416
52 0.00065794
53 0.0005795
54 0.00052149
55 0.00046972
56 0.00042987
57 0.000398
58 0.00036681
59 0.00034693
60 0.00032233
61 0.00029496
62 0.00027271
63 0.00024501
64 0.00021484
65 0.00019153
66 0.00016949
67 0.00015067
68 0.00013663
69 0.00012347
70 0.00011478
71 0.00010512
72 9.5593e-05
73 8.8573e-05
74 8.0633e-05
75 7.2603e-05
76 6.5137e-05
77 5.8214e-05
78 5.1803e-05
79 4.5082e-05
80 3.9436e-05
81 3.4647e-05
82 3.0296e-05
83 2.6767e-05
84 2.4193e-05
85 2.1963e-05
86 2.0288e-05
87 1.8735e-05
88 1.7532e-05
89 1.6578e-05
90 1.5526e-05
91 1.4357e-05
92 1.3273e-05
93 1.2261e-05
94 1.1153e-05
95 1.0165e-05
96 9.1275e-06
97 8.0623e-06
98 7.0382e-06
99 6.1325e-06
100 5.226e-06
101 4.4689e-06
102 3.8684e-06
103 3.3741e-06
104 2.9614e-06
105 2.5991e-06
106 2.2846e-06
107 2.0177e-06
108 1.7702e-06
109 1.559e-06
110 1.3866e-06
111 1.2498e-06
112 1.1184e-06
113 1.0188e-06
114 9.23e-07


==> nano/P5_new_2smooth_paper.txt <==
1 1
2 0.34526
3 0.28067
4 0.31762
5 0.46795
6 0.52114
7 0.51686
8 0.42564
9 0.32317
10 0.24956
11 0.19717
12 0.16648
13 0.14666
14 0.13734
15 0.12355
16 0.10883
17 0.091858
18 0.078736
19 0.066532
20 0.055723
21 0.046459
22 0.038958
23 0.032364
24 0.026613
25 0.021975
26 0.01797
27 0.014785
28 0.012371
29 0.010444
30 0.0088324
31 0.0076199
32 0.0066112
33 0.0059292
34 0.0052722
35 0.0046957
36 0.0042541
37 0.0038056
38 0.0033762
39 0.0029371
40 0.0025661
41 0.0022191
42 0.0019145
43 0.0016534
44 0.0014342
45 0.0012381
46 0.001074
47 0.00091657
48 0.00077644
49 0.00064537
50 0.00054613
51 0.00045301
52 0.00037817
53 0.00032477
54 0.00028016
55 0.0002425
56 0.000214
57 0.00019099
58 0.0001648
59 0.00014337
60 0.00012287
61 0.00010461
62 9.0248e-05
63 7.6134e-05
64 6.3329e-05
65 5.3011e-05
66 4.3913e-05
67 3.5992e-05
68 2.9175e-05
69 2.3861e-05
70 1.963e-05
71 1.6326e-05
72 1.3687e-05
73 1.1632e-05
74 9.8562e-06
75 8.4206e-06
76 7.1747e-06
77 6.138e-06
78 5.2529e-06
79 4.4735e-06
80 3.824e-06
81 3.2347e-06
82 2.7518e-06
83 2.3271e-06
84 1.9929e-06
85 1.6867e-06
86 1.4188e-06
87 1.2127e-06
88 1.0356e-06
89 8.929e-07


==> nano/P5_new_3smooth_paper.txt <==
1 1
2 0.25117
3 0.20648
4 0.24242
5 0.38076
6 0.43328
7 0.42991
8 0.37463
9 0.28431
10 0.23738
11 0.21962
12 0.20957
13 0.19951
14 0.17533
15 0.15383
16 0.1315
17 0.11037
18 0.095311
19 0.080164
20 0.065729
21 0.053345
22 0.042773
23 0.034985
24 0.029051
25 0.024468
26 0.021
27 0.018372
28 0.015461
29 0.013326
30 0.011376
31 0.0095685
32 0.0079844
33 0.0066953
34 0.005614
35 0.0046458
36 0.0038796
37 0.0032086
38 0.002623
39 0.0021927
40 0.0018398
41 0.0015328
42 0.0012676
43 0.0010766
44 0.00092914
45 0.00083939
46 0.00077418
47 0.00071935
48 0.0006815
49 0.00064157
50 0.00060337
51 0.00055048
52 0.00049268
53 0.0004343
54 0.00037362
55 0.00031912
56 0.00027172
57 0.00022765
58 0.00018853
59 0.00016041
60 0.00013403
61 0.00011414
62 9.743e-05
63 8.3281e-05
64 7.1451e-05
65 5.9965e-05
66 5.0724e-05
67 4.0921e-05
68 3.3287e-05
69 2.6681e-05
70 2.1292e-05
71 1.6925e-05
72 1.3644e-05
73 1.1274e-05
74 9.3149e-06
75 7.7477e-06
76 6.4445e-06
77 5.4798e-06
78 4.6484e-06
79 3.9502e-06
80 3.3668e-06
81 2.8647e-06
82 2.4492e-06
83 2.0895e-06
84 1.7745e-06
85 1.5282e-06
86 1.3128e-06
87 1.1315e-06
88 9.68e-07


==> nano/P5_new_4smooth_paper.txt <==
1 1
2 0.22457
3 0.22044
4 0.34629
5 0.49258
6 0.44377
7 0.36221
8 0.27123
9 0.20013
10 0.17466
11 0.15892
12 0.13463
13 0.10944
14 0.088694
15 0.072651
16 0.061838
17 0.051517
18 0.041403
19 0.032612
20 0.025754
21 0.020528
22 0.016992
23 0.014461
24 0.012296
25 0.010586
26 0.0091952
27 0.0079331
28 0.0069756
29 0.0060406
30 0.0052311
31 0.0045112
32 0.0038845
33 0.0033017
34 0.0028907
35 0.0025142
36 0.002139
37 0.0017835
38 0.0014742
39 0.0012172
40 0.0010293
41 0.0008802
42 0.00078822
43 0.00071053
44 0.00062218
45 0.00053378
46 0.00044752
47 0.00035993
48 0.00028654
49 0.00022464
50 0.00017408
51 0.00013485
52 0.0001049
53 8.1936e-05
54 6.4099e-05
55 4.9772e-05
56 3.9664e-05
57 3.1736e-05
58 2.555e-05
59 2.0835e-05
60 1.6869e-05
61 1.3532e-05
62 1.0873e-05
63 8.6857e-06
64 6.9776e-06
65 5.4577e-06
66 4.3407e-06
67 3.404e-06
68 2.6899e-06
69 2.1503e-06
70 1.7029e-06
71 1.3596e-06
72 1.1058e-06
73 8.943e-07


==> nano/P5_new_paper.txt <==
1 1
2 0.34526
3 0.28067
4 0.31762
5 0.46795
6 0.52114
7 0.51686
8 0.42564
9 0.32317
10 0.24956
11 0.19717
12 0.16648
13 0.14666
14 0.13734
15 0.12355
16 0.10883
17 0.091858
18 0.078736
19 0.066532
20 0.055723
21 0.046459
22 0.038958
23 0.032364
24 0.026613
25 0.021975
26 0.01797
27 0.014785
28 0.012371
29 0.010444
30 0.0088324
31 0.0076199
32 0.0066112
33 0.0059292
34 0.0052722
35 0.0046957
36 0.0042541
37 0.0038056
38 0.0033762
39 0.0029371
40 0.0025661
41 0.0022191
42 0.0019145
43 0.0016534
44 0.0014342
45 0.0012381
46 0.001074
47 0.00091657
48 0.00077644
49 0.00064537
50 0.00054613
51 0.00045301
52 0.00037817
53 0.00032477
54 0.00028016
55 0.0002425
56 0.000214
57 0.00019099
58 0.0001648
59 0.00014337
60 0.00012287
61 0.00010461
62 9.0248e-05
63 7.6134e-05
64 6.3329e-05
65 5.3011e-05
66 4.3913e-05
67 3.5992e-05
68 2.9175e-05
69 2.3861e-05
70 1.963e-05
71 1.6326e-05
72 1.3687e-05
73 1.1632e-05
74 9.8562e-06
75 8.4206e-06
76 7.1747e-06
77 6.138e-06
78 5.2529e-06
79 4.4735e-06
80 3.824e-06
81 3.2347e-06
82 2.7518e-06
83 2.3271e-06
84 1.9929e-06
85 1.6867e-06
86 1.4188e-06
87 1.2127e-06
88 1.0356e-06
89 8.929e-07


==> nano/boomeramg_paper.txt <==
1 1
2 0.29104
3 0.16642
4 0.098259
5 0.073383
6 0.056965
7 0.048756
8 0.042537
9 0.039801
10 0.041542
11 0.044776
12 0.052736
13 0.061692
14 0.070647
15 0.078358
16 0.084826
17 0.090299
18 0.095771
19 0.1
20 0.10771
21 0.11244
22 0.12139
23 0.13035
24 0.1408
25 0.14552
26 0.15025
27 0.1495
28 0.1505
29 0.149
30 0.14776
31 0.14726
32 0.14353
33 0.13881
34 0.13657
35 0.13284
36 0.13159
37 0.1301
38 0.12662
39 0.12761
40 0.12612
41 0.12886
42 0.12811
43 0.12786
44 0.12736
45 0.12985
46 0.13184
47 0.13507
48 0.13532
49 0.13856
50 0.13831
51 0.1393
52 0.13756
53 0.13408
54 0.13209
55 0.13035
56 0.12985
57 0.1296
58 0.12886
59 0.12985
60 0.12985
61 0.12935
62 0.12687
63 0.12736
64 0.12637
65 0.12786
66 0.12811
67 0.12985
68 0.13035
69 0.1291
70 0.12637
71 0.12463
72 0.12239
73 0.1209
74 0.1194
75 0.11891
76 0.11642
77 0.11517
78 0.11617
79 0.11617
80 0.11642
81 0.11468
82 0.11393
83 0.11393
84 0.11294
85 0.11045
86 0.11045
87 0.1097
88 0.10771
89 0.10746
90 0.10423
91 0.10174
92 0.10025
93 0.096766
94 0.094527
95 0.093035
96 0.091791
97 0.09005
98 0.088308
99 0.087065
100 0.084328
101 0.084328
102 0.083333
103 0.081592
104 0.080597
105 0.080597
106 0.078109
107 0.076617
108 0.075622
109 0.074129
110 0.072886
111 0.070149
112 0.068159
113 0.06592
114 0.064428
115 0.062438
116 0.061692
117 0.059701
118 0.059204
119 0.05796
120 0.05796
121 0.057214
122 0.057214
123 0.057214
124 0.05796
125 0.058209
126 0.058955
127 0.060697
128 0.062189
129 0.064677
130 0.06592
131 0.068905
132 0.070647
133 0.072886
134 0.075373
135 0.077114
136 0.078358
137 0.081343
138 0.083333
139 0.084826
140 0.087313
141 0.087811
142 0.090299
143 0.091791
144 0.094776
145 0.095522
146 0.09602
147 0.097015
148 0.097512
149 0.097761
150 0.097264
151 0.096269
152 0.095025
153 0.093035
154 0.091542
155 0.086318
156 0.083085
157 0.079104
158 0.076119
159 0.072637
160 0.068657
161 0.065423
162 0.062438
163 0.060199
164 0.057711
165 0.056219
166 0.054229
167 0.053234
168 0.052488
169 0.05199
170 0.051244
171 0.050746
172 0.051244
173 0.051493
174 0.051741
175 0.052488
176 0.053483
177 0.054229
178 0.055721
179 0.056468
180 0.056965
181 0.05796
182 0.058209
183 0.058209
184 0.058209
185 0.05796
186 0.058209
187 0.05796
188 0.057711
189 0.057463
190 0.056965
191 0.057463
192 0.056965
193 0.057214
194 0.057463
195 0.057711
196 0.057711
197 0.058209
198 0.059204
199 0.059453
200 0.060199
201 0.060697
202 0.061194
203 0.060945
204 0.060697
205 0.05995
206 0.059204
207 0.05796
208 0.056219
209 0.054229
210 0.05199
211 0.05
212 0.047512
213 0.045274
214 0.042786
215 0.040796
216 0.038806
217 0.03607
218 0.03408
219 0.03209
220 0.030597
221 0.028607
222 0.027363
223 0.025871
224 0.024726
225 0.023607
226 0.022637
227 0.021592
228 0.020697
229 0.019701
230 0.018905
231 0.018184
232 0.017463
233 0.016716
234 0.01602
235 0.015323
236 0.014751
237 0.014129
238 0.013582
239 0.012985
240 0.012488
241 0.01194
242 0.011269
243 0.010821
244 0.010274
245 0.0097264
246 0.0092786
247 0.008806
248 0.0084577
249 0.0080846
250 0.0077612
251 0.0074627
252 0.0072388
253 0.0069403
254 0.0067164
255 0.0064179
256 0.0062189
257 0.005995
258 0.0057711
259 0.0054726
260 0.0052985
261 0.0050995
262 0.0049254
263 0.0047761
264 0.0046517
265 0.0044527
266 0.0043035
267 0.0041045
268 0.0039801
269 0.0038308
270 0.0037065
271 0.0035572
272 0.0034328
273 0.0032587
274 0.0031095
275 0.00301
276 0.0028607
277 0.0027363
278 0.0025871
279 0.0024577
280 0.002301
281 0.0021866
282 0.0020348
283 0.0019179
284 0.0017786
285 0.0016891
286 0.0015796
287 0.0014876
288 0.0013905
289 0.0013035
290 0.0012189
291 0.0011393
292 0.0010622
293 0.00099254
294 0.00092537
295 0.00085821
296 0.00079602
297 0.00074876
298 0.00069652
299 0.00064677
300 0.00060448
301 0.00056468
302 0.00052239
303 0.00048507
304 0.00044776
305 0.00041791
306 0.00038806
307 0.00035572
308 0.00033085
309 0.00030597
310 0.00028358
311 0.00026119
312 0.00024204
313 0.00022189
314 0.00020597
315 0.00018731
316 0.00017413
317 0.00015846
318 0.00014652
319 0.00013408
320 0.00012388
321 0.00011393
322 0.00010498
323 9.7015e-05
324 8.8806e-05
325 8.1841e-05
326 7.5622e-05
327 7.0149e-05
328 6.4179e-05
329 5.9453e-05
330 5.4229e-05
331 5e-05
332 4.5771e-05
333 4.204e-05
334 3.9055e-05
335 3.5323e-05
336 3.2836e-05
337 3.01e-05
338 2.7612e-05
339 2.5124e-05
340 2.2687e-05
341 2.092e-05
342 1.908e-05
343 1.7463e-05
344 1.5846e-05
345 1.4502e-05
346 1.3184e-05
347 1.2065e-05
348 1.0995e-05
349 1.0149e-05
350 9.2537e-06
351 8.5075e-06
352 7.7612e-06
353 7.0398e-06
354 6.4677e-06
355 5.9453e-06
356 5.4726e-06
357 5e-06
358 4.6517e-06
359 4.2786e-06
360 3.9552e-06
361 3.6816e-06
362 3.4328e-06
363 3.1592e-06
364 2.9602e-06
365 2.7363e-06
366 2.5373e-06
367 2.3607e-06
368 2.199e-06
369 2.0597e-06
370 1.908e-06
371 1.7736e-06
372 1.6343e-06
373 1.5274e-06
374 1.408e-06
375 1.2935e-06
376 1.1766e-06
377 1.0896e-06
378 9.9254e-07


==> nano/gamg_paper.txt <==
1 1
2 0.25622
3 0.16816
4 0.11517
5 0.074627
6 0.062438
7 0.049751
8 0.041294
9 0.036816
10 0.033831
11 0.032587
12 0.032836
13 0.033333
14 0.034826
15 0.037562
16 0.04005
17 0.043284
18 0.046766
19 0.049751
20 0.052239
21 0.05597
22 0.060945
23 0.06592
24 0.073134
25 0.081343
26 0.091791
27 0.10473
28 0.11119
29 0.11841
30 0.12463
31 0.1291
32 0.13284
33 0.13284
34 0.13333
35 0.13433
36 0.13109
37 0.13209
38 0.12836
39 0.12836
40 0.12662
41 0.12363
42 0.12015
43 0.12015
44 0.11592
45 0.11493
46 0.11294
47 0.1107
48 0.1097
49 0.11119
50 0.10995
51 0.11294
52 0.11343
53 0.11841
54 0.12015
55 0.12139
56 0.12537
57 0.1291
58 0.13209
59 0.13308
60 0.13756
61 0.13831
62 0.14303
63 0.14378
64 0.14552
65 0.14627
66 0.14428
67 0.14303
68 0.14279
69 0.14229
70 0.14005
71 0.1393
72 0.13557
73 0.13582
74 0.13308
75 0.13085
76 0.1301
77 0.12886
78 0.12836
79 0.12736
80 0.12687
81 0.12836
82 0.1296
83 0.12935
84 0.12935
85 0.12935
86 0.1296
87 0.1296
88 0.1296
89 0.13134
90 0.13159
91 0.13159
92 0.13358
93 0.13358
94 0.13433
95 0.13308
96 0.13259
97 0.13333
98 0.13358
99 0.13358
100 0.13383
101 0.13308
102 0.13284
103 0.13284
104 0.13308
105 0.13333
106 0.13532
107 0.13483
108 0.13483
109 0.13458
110 0.13483
111 0.13358
112 0.13433
113 0.13383
114 0.13433
115 0.13333
116 0.13507
117 0.13383
118 0.13408
119 0.13408
120 0.13433
121 0.13308
122 0.13433
123 0.13458
124 0.13333
125 0.13582
126 0.13458
127 0.13731
128 0.13731
129 0.13682
130 0.13731
131 0.1403
132 0.14005
133 0.13781
134 0.13831
135 0.13731
136 0.13657
137 0.13582
138 0.13557
139 0.13483
140 0.13532
141 0.13532
142 0.13532
143 0.13458
144 0.13433
145 0.13333
146 0.13358
147 0.13358
148 0.13408
149 0.13408
150 0.13557
151 0.13383
152 0.13483
153 0.13557
154 0.13308
155 0.13259
156 0.1296
157 0.13134
158 0.13109
159 0.12886
160 0.12935
161 0.1306
162 0.1301
163 0.13134
164 0.1306
165 0.13109
166 0.13308
167 0.13134
168 0.1306
169 0.13035
170 0.1301
171 0.12836
172 0.1301
173 0.1301
174 0.13085
175 0.13035
176 0.1301
177 0.1306
178 0.1306
179 0.12836
180 0.12861
181 0.12662
182 0.12562
183 0.12413
184 0.12338
185 0.12214
186 0.12239
187 0.12139
188 0.12189
189 0.1209
190 0.12139
191 0.12065
192 0.11891
193 0.11766
194 0.11716
195 0.11692
196 0.11667
197 0.11617
198 0.11716
199 0.11542
200 0.11493
201 0.11194
202 0.11244
203 0.1102
204 0.1092
205 0.10821
206 0.10697
207 0.10547
208 0.10473
209 0.10299
210 0.101
211 0.098756
212 0.097512
213 0.094279
214 0.09204
215 0.090796
216 0.087562
217 0.085323
218 0.082587
219 0.081343
220 0.079104
221 0.078358
222 0.076368
223 0.075373
224 0.073383
225 0.071393
226 0.070149
227 0.069154
228 0.068408
229 0.067164
230 0.066169
231 0.06592
232 0.065423
233 0.064925
234 0.06393
235 0.063682
236 0.063682
237 0.06393
238 0.06393
239 0.063433
240 0.062935
241 0.062438
242 0.062189
243 0.060697
244 0.059701
245 0.05796
246 0.056468
247 0.055473
248 0.054229
249 0.05199
250 0.050498
251 0.048259
252 0.046517
253 0.04403
254 0.042537
255 0.040299
256 0.03806
257 0.036318
258 0.034577
259 0.032836
260 0.031592
261 0.030348
262 0.029353
263 0.028358
264 0.027612
265 0.026617
266 0.026119
267 0.025373
268 0.025124
269 0.024801
270 0.024751
271 0.024876
272 0.024876
273 0.025373
274 0.025871
275 0.026368
276 0.026617
277 0.027612
278 0.028358
279 0.029104
280 0.030348
281 0.031592
282 0.032338
283 0.033831
284 0.034577
285 0.035821
286 0.036816
287 0.03806
288 0.039552
289 0.040299
290 0.041791
291 0.043035
292 0.044279
293 0.045522
294 0.046269
295 0.047015
296 0.04801
297 0.048756
298 0.049751
299 0.050249
300 0.050995
301 0.051741
302 0.052488
303 0.053234
304 0.05398
305 0.054229
306 0.054229
307 0.054726
308 0.054975
309 0.054726
310 0.055224
311 0.055224
312 0.054229
313 0.053731
314 0.053483
315 0.053234
316 0.052736
317 0.052239
318 0.052239
319 0.052239
320 0.051741
321 0.051741
322 0.051741
323 0.05199
324 0.051741
325 0.052488
326 0.052736
327 0.053483
328 0.054229
329 0.054229
330 0.054726
331 0.055721
332 0.055721
333 0.056468
334 0.056716
335 0.056965
336 0.057214
337 0.057214
338 0.056965
339 0.057463
340 0.057214
341 0.057214
342 0.056219
343 0.05597
344 0.055473
345 0.054478
346 0.053483
347 0.052488
348 0.051493
349 0.050498
350 0.049502
351 0.048259
352 0.048259
353 0.046766
354 0.046269
355 0.045025
356 0.043781
357 0.042289
358 0.041294
359 0.040299
360 0.039801
361 0.038557
362 0.037562
363 0.036816
364 0.036318
365 0.035075
366 0.034328
367 0.033582
368 0.032587
369 0.031841
370 0.031095
371 0.030348
372 0.029602
373 0.029104
374 0.028358
375 0.027861
376 0.027363
377 0.026866
378 0.026617
379 0.026119
380 0.025871
381 0.025373
382 0.025124
383 0.024701
384 0.024055
385 0.023831
386 0.023159
387 0.022637
388 0.022189
389 0.021716
390 0.02107
391 0.020373
392 0.019701
393 0.019055
394 0.018333
395 0.017637
396 0.016816
397 0.015896
398 0.015124
399 0.014303
400 0.013557
401 0.012736
402 0.01204
403 0.011443
404 0.010871
405 0.010249
406 0.0097015
407 0.009204
408 0.0086816
409 0.0083085
410 0.0078856
411 0.0074876
412 0.0070896
413 0.0067662
414 0.0064428
415 0.0061443
416 0.0058955
417 0.0056716
418 0.005398
419 0.0052239
420 0.0050249
421 0.0048507
422 0.0046517
423 0.0045025
424 0.0043781
425 0.0042289
426 0.0040796
427 0.004005
428 0.0038806
429 0.0038308
430 0.0037562
431 0.0037065
432 0.0036816
433 0.0036318
434 0.0036567
435 0.0036567
436 0.0036816
437 0.0037065
438 0.0037562
439 0.0037811
440 0.0038557
441 0.0039055
442 0.0039801
443 0.0040547
444 0.0041294
445 0.0042289
446 0.0042786
447 0.0043781
448 0.0044527
449 0.0045025
450 0.0045522
451 0.0047264
452 0.0046766
453 0.0047264
454 0.0047512
455 0.0047264
456 0.0047264
457 0.0047512
458 0.0047761
459 0.0047512
460 0.0047015
461 0.0047015
462 0.0046517
463 0.004602
464 0.0045522
465 0.0044776
466 0.0043781
467 0.0043035
468 0.004204
469 0.0041294
470 0.0040299
471 0.0039055
472 0.0037811
473 0.0037065
474 0.0035323
475 0.003408
476 0.0032587
477 0.0031095
478 0.0029602
479 0.0028109
480 0.0026617
481 0.0025124
482 0.0023657
483 0.0022388
484 0.0021119
485 0.0019552
486 0.0018433
487 0.0017164
488 0.0016095
489 0.0015075
490 0.0014055
491 0.0013085
492 0.0012139
493 0.0011244
494 0.0010448
495 0.0009602
496 0.00088308
497 0.00081343
498 0.00073881
499 0.00067662
500 0.0006194
501 0.00056468
502 0.00052239
503 0.00046766
504 0.00042537
505 0.00038557
506 0.00035075
507 0.00031841
508 0.00029104
509 0.00026368
510 0.0002403
511 0.00021592
512 0.00019776
513 0.00018159
514 0.00016194
515 0.00014677
516 0.00013383
517 0.00012114
518 0.00010896
519 9.9254e-05
520 9.0299e-05
521 8.2587e-05
522 7.5622e-05
523 6.9403e-05
524 6.393e-05
525 5.9701e-05
526 5.5224e-05
527 5.1493e-05
528 4.7761e-05
529 4.4527e-05
530 4.1791e-05
531 3.9303e-05
532 3.6816e-05
533 3.4826e-05
534 3.3085e-05
535 3.1343e-05
536 3.01e-05
537 2.8856e-05
538 2.7612e-05
539 2.6617e-05
540 2.5373e-05
541 2.4428e-05
542 2.3308e-05
543 2.2139e-05
544 2.0995e-05
545 1.9826e-05
546 1.8955e-05
547 1.7861e-05
548 1.6866e-05
549 1.6045e-05
550 1.5075e-05
551 1.4204e-05
552 1.3284e-05
553 1.2338e-05
554 1.1517e-05
555 1.0597e-05
556 9.8756e-06
557 9.0547e-06
558 8.3582e-06
559 7.7612e-06
560 7.1642e-06
561 6.5423e-06
562 6.1443e-06
563 5.6468e-06
564 5.2239e-06
565 4.8259e-06
566 4.5025e-06
567 4.1542e-06
568 3.8806e-06
569 3.5821e-06
570 3.3333e-06
571 3.1095e-06
572 2.8856e-06
573 2.6866e-06
574 2.5124e-06
575 2.3731e-06
576 2.2164e-06
577 2.0796e-06
578 1.9527e-06
579 1.8333e-06
580 1.7214e-06
581 1.6244e-06
582 1.5398e-06
583 1.4328e-06
584 1.3582e-06
585 1.2786e-06
586 1.1965e-06
587 1.1244e-06
588 1.0547e-06
589 9.8756e-07


==> nano/giamg_paper.txt <==
1 1
2 0.41053
3 0.34122
4 0.37689
5 0.46988
6 0.45005
7 0.34046
8 0.26768
9 0.2149
10 0.18763
11 0.18302
12 0.19735
13 0.21466
14 0.22838
15 0.25214
16 0.27245
17 0.27661
18 0.26313
19 0.24293
20 0.21566
21 0.18535
22 0.163
23 0.14133
24 0.12744
25 0.11716
26 0.11314
27 0.10865
28 0.1028
29 0.095312
30 0.087779
31 0.08015
32 0.071795
33 0.067759
34 0.063878
35 0.059997
36 0.056547
37 0.054123
38 0.05137
39 0.047594
40 0.042977
41 0.039505
42 0.035895
43 0.03253
44 0.029744
45 0.027662
46 0.02555
47 0.023678
48 0.021962
49 0.020105
50 0.018129
51 0.016034
52 0.014278
53 0.012429
54 0.010771
55 0.0094501
56 0.0084026
57 0.0075549
58 0.0067755
59 0.0062348
60 0.0056617
61 0.0050917
62 0.0045152
63 0.003939
64 0.0033406
65 0.0028401
66 0.0024156
67 0.0020357
68 0.0017732
69 0.0015354
70 0.0013902
71 0.0012758
72 0.0011804
73 0.0011198
74 0.0010463
75 0.00095862
76 0.00087989
77 0.00080905
78 0.00074191
79 0.00068796
80 0.00064897
81 0.00062306
82 0.00060002
83 0.00056361
84 0.0005295
85 0.00048411
86 0.00043314
87 0.0003867
88 0.00034151
89 0.00030825
90 0.00027663
91 0.00024997
92 0.0002313
93 0.00021559
94 0.0002009
95 0.00019153
96 0.00018372
97 0.00017558
98 0.00016695
99 0.00015844
100 0.00014499
101 0.00013018
102 0.00011538
103 0.000102
104 8.9744e-05
105 8.0154e-05
106 7.255e-05
107 6.6479e-05
108 6.141e-05
109 5.7081e-05
110 5.1874e-05
111 4.6769e-05
112 4.1331e-05
113 3.6272e-05
114 3.2224e-05
115 2.8313e-05
116 2.5222e-05
117 2.2457e-05
118 2.0021e-05
119 1.7946e-05
120 1.6041e-05
121 1.4372e-05
122 1.2808e-05
123 1.135e-05
124 1.0059e-05
125 8.8962e-06
126 7.8226e-06
127 6.9338e-06
128 6.2194e-06
129 5.5888e-06
130 5.1341e-06
131 4.7127e-06
132 4.336e-06
133 3.9803e-06
134 3.6145e-06
135 3.2807e-06
136 2.9686e-06
137 2.7003e-06
138 2.439e-06
139 2.2569e-06
140 2.0719e-06
141 1.8872e-06
142 1.7268e-06
143 1.5709e-06
144 1.4272e-06
145 1.296e-06
146 1.1764e-06
147 1.0807e-06
148 9.919e-07


==> nano/ml_paper.txt <==
1 1
2 0.26115
3 0.17684
4 0.11839
5 0.080833
6 0.069392
7 0.056707
8 0.049992
9 0.046261
10 0.045018
11 0.048748
12 0.055713
13 0.064666
14 0.074615
15 0.085559
16 0.095756
17 0.10695
18 0.11615
19 0.12162
20 0.1261
21 0.13406
22 0.14351
23 0.14848
24 0.16142
25 0.1736
26 0.18728
27 0.19823
28 0.20146
29 0.20096
30 0.20047
31 0.20022
32 0.19823
33 0.18778
34 0.18032
35 0.17833
36 0.17286
37 0.16913
38 0.16639
39 0.16042
40 0.16092
41 0.16017
42 0.15818
43 0.15943
44 0.15992
45 0.16266
46 0.1649
47 0.1649
48 0.16764
49 0.17012
50 0.17385
51 0.17709
52 0.17709
53 0.17982
54 0.17833
55 0.17734
56 0.17559
57 0.17584
58 0.16987
59 0.17087
60 0.17137
61 0.17087
62 0.17037
63 0.17087
64 0.16714
65 0.16664
66 0.16614
67 0.16316
68 0.16067
69 0.15943
70 0.15943
71 0.15918
72 0.16191
73 0.16241
74 0.1654
75 0.1644
76 0.16266
77 0.16341
78 0.16291
79 0.16191
80 0.16067
81 0.15818
82 0.15644
83 0.15445
84 0.1547
85 0.15221
86 0.15172
87 0.14973
88 0.14873
89 0.146
90 0.14426
91 0.14152
92 0.14003
93 0.13903
94 0.13704
95 0.13655
96 0.13431
97 0.13207
98 0.13232
99 0.13132
100 0.12983
101 0.12685
102 0.12436
103 0.12262
104 0.11938
105 0.11889
106 0.1159
107 0.11341
108 0.11217
109 0.10993
110 0.1072
111 0.1067
112 0.10371
113 0.10123
114 0.099238
115 0.097497
116 0.09501
117 0.093269
118 0.091279
119 0.088792
120 0.086305
121 0.083569
122 0.080833
123 0.080584
124 0.079838
125 0.0776
126 0.076605
127 0.075361
128 0.074864
129 0.07362
130 0.074366
131 0.073371
132 0.073123
133 0.074366
134 0.075112
135 0.075859
136 0.076605
137 0.078346
138 0.078594
139 0.080833
140 0.083071
141 0.08531
142 0.088046
143 0.089787
144 0.091528
145 0.093269
146 0.096751
147 0.097
148 0.098989
149 0.099238
150 0.10173
151 0.10222
152 0.10197
153 0.10272
154 0.10197
155 0.098741
156 0.097
157 0.095259
158 0.093517
159 0.091776
160 0.087548
161 0.086056
162 0.082823
163 0.079341
164 0.076605
165 0.073371
166 0.071133
167 0.068895
168 0.067154
169 0.065412
170 0.064418
171 0.062925
172 0.062179
173 0.062179
174 0.061433
175 0.061184
176 0.062179
177 0.062925
178 0.065164
179 0.066159
180 0.068397
181 0.070138
182 0.072625
183 0.074864
184 0.076853
185 0.079092
186 0.080584
187 0.08133
188 0.082823
189 0.082325
190 0.082574
191 0.08133
192 0.080336
193 0.079341
194 0.0776
195 0.07561
196 0.073869
197 0.07163
198 0.070138
199 0.0679
200 0.066159
201 0.064666
202 0.062677
203 0.061184
204 0.060438
205 0.058697
206 0.0582
207 0.057205
208 0.055464
209 0.054469
210 0.053723
211 0.053474
212 0.052728
213 0.051982
214 0.051236
215 0.050489
216 0.049992
217 0.048997
218 0.048251
219 0.047505
220 0.04651
221 0.045764
222 0.04452
223 0.043525
224 0.042779
225 0.042033
226 0.041287
227 0.040292
228 0.039795
229 0.038551
230 0.037556
231 0.03681
232 0.035815
233 0.03482
234 0.034074
235 0.033328
236 0.032333
237 0.031338
238 0.030343
239 0.029349
240 0.028354
241 0.027359
242 0.026364
243 0.025618
244 0.024374
245 0.023205
246 0.022036
247 0.020768
248 0.019649
249 0.018654
250 0.017535
251 0.016465
252 0.015197
253 0.014276
254 0.013306
255 0.012212
256 0.011317
257 0.010521
258 0.0097248
259 0.0089787
260 0.0082325
261 0.0075859
262 0.0069641
263 0.0064666
264 0.0059195
265 0.0054469
266 0.0049495
267 0.0045764
268 0.0041784
269 0.00388
270 0.0035815
271 0.0033079
272 0.0030841
273 0.0028602
274 0.0026613
275 0.0024573
276 0.0022733
277 0.0020967
278 0.0019499
279 0.0018057
280 0.0016764
281 0.0015495
282 0.0014475
283 0.0013356
284 0.0012411
285 0.0011565
286 0.001072
287 0.00099735
288 0.00092523
289 0.00086553
290 0.00080584
291 0.00075361
292 0.00070636
293 0.00066407
294 0.00062179
295 0.00058946
296 0.00055215
297 0.00051982
298 0.00048748
299 0.00046013
300 0.00043028
301 0.00040541
302 0.00038302
303 0.00036313
304 0.00034323
305 0.00032333
306 0.00030592
307 0.00028602
308 0.0002711
309 0.00025369
310 0.00023752
311 0.0002221
312 0.00020818
313 0.00019375
314 0.00018107
315 0.00016664
316 0.00015694
317 0.00014475
318 0.00013381
319 0.00012336
320 0.00011441
321 0.00010595
322 9.7746e-05
323 9.103e-05
324 8.3569e-05
325 7.76e-05
326 7.163e-05
327 6.591e-05
328 6.0687e-05
329 5.5961e-05
330 5.1733e-05
331 4.8002e-05
332 4.4272e-05
333 4.1287e-05
334 3.8302e-05
335 3.5566e-05
336 3.2831e-05
337 3.0592e-05
338 2.8602e-05
339 2.6613e-05
340 2.4822e-05
341 2.3156e-05
342 2.1638e-05
343 2.0071e-05
344 1.8803e-05
345 1.7559e-05
346 1.6415e-05
347 1.5321e-05
348 1.4251e-05
349 1.3182e-05
350 1.2262e-05
351 1.1366e-05
352 1.0546e-05
353 9.9238e-06
354 9.1279e-06
355 8.4315e-06
356 7.8594e-06
357 7.2874e-06
358 6.8148e-06
359 6.2925e-06
360 5.8448e-06
361 5.4966e-06
362 5.0987e-06
363 4.7754e-06
364 4.4272e-06
365 4.1784e-06
366 3.88e-06
367 3.6561e-06
368 3.4323e-06
369 3.2084e-06
370 3.0095e-06
371 2.8105e-06
372 2.6115e-06
373 2.4324e-06
374 2.2708e-06
375 2.1141e-06
376 1.9425e-06
377 1.8057e-06
378 1.6739e-06
379 1.552e-06
380 1.4376e-06
381 1.3356e-06
382 1.2411e-06
383 1.1516e-06
384 1.067e-06
385 9.8492e-07

